Capturing Object Detection Uncertainty in Multi-Layer Grid Maps

We propose a deep convolutional object detector for automated driving applications that also estimates classification, pose and shape uncertainty of each detected object. The input consists of a multi-layer grid map which is well-suited for sensor fusion, free-space estimation and machine learning. Based on the estimated pose and shape uncertainty we approximate object hulls with bounded collision probability which we find helpful for subsequent trajectory planning tasks. We train our models based on the KITTI object detection data set. In a quantitative and qualitative evaluation some models show a similar performance and superior robustness compared to previously developed object detectors. However, our evaluation also points to undesired data set properties which should be addressed when training data-driven models or creating new data sets.

==> results/aleatoric_unc/aleatoric_loc_381100/entropy_over_distance.csv <==
5.6176445414,0.073601568,0.0344882367,0.197416097,0.2087575027
11.2546390471,0.0654249448,0.0147944584,0.2097834007,0.1345191067
16.8916335528,0.0330153051,0.0139329032,0.238236535,0.1536955955
22.5286280585,0.0290570688,0.016890185,0.2432748932,0.1732854261
28.1656225642,0.0271537834,0.0200926442,0.2519059048,0.2247682353
33.8026170699,0.0353946934,0.0308441341,0.2389697353,0.2220092558
39.4396115757,0.0548111318,0.0500601019,0.1785765353,0.166243283
45.0766060814,0.0689658198,0.0574137398,0.3354441854,0.251319662
50.7136005871,0.0696906972,0.0583150878,0.0,0.2500055997
56.3505950928,0.0990704645,0.096616838,0.3349318308,0.0


==> results/aleatoric_unc/aleatoric_loc_381100/entropy_over_iou.csv <==
0.049100994470381,0.256180403459395,0.071526950688113,0.27726852944471,0.326151486508834
0.146208026759878,0.237673047891847,0.049987868982456,0.241200651100318,0.148951684199439
0.243315059049375,0.216584405813954,0.123318840454285,0.250104034010448,0.317815524930499
0.340422091338872,0.180859118877179,0.066053601930412,0.256067282213943,0.0
0.43752912362837,0.147487019121774,0.071564342279194,0.204965941084439,0.178795953876354
0.534636155917867,0.102892415907056,0.052097202607029,0.191938629860208,0.200320486262094
0.631743188207364,0.058560658221081,0.035365975406511,0.169254537387051,0.17526589200269
0.728850220496861,0.030205179453652,0.023642074218175,0.152581475931196,0.074057665267997
0.825957252786358,0.015745331855843,0.014980571631052,0.184042679797255,0.180765695436771
0.923064285075856,0.010793410604178,0.010793410604178,0.172488916960116,0.112778929802929


==> results/aleatoric_unc/aleatoric_loc_381100/iou_hist.csv <==
0.0,1095.0,927.0,83.0,61.0
0.01,4.0,0.0,3.0,1.0
0.02,8.0,1.0,7.0,0.0
0.03,3.0,0.0,3.0,0.0
0.04,3.0,1.0,2.0,0.0
0.05,4.0,0.0,4.0,0.0
0.06,1.0,0.0,1.0,0.0
0.07,3.0,0.0,3.0,0.0
0.08,4.0,0.0,4.0,0.0
0.09,1.0,0.0,1.0,0.0
0.1,1.0,0.0,1.0,0.0
0.11,0.0,0.0,0.0,0.0
0.12,2.0,1.0,1.0,0.0
0.13,5.0,1.0,3.0,1.0
0.14,5.0,0.0,5.0,0.0
0.15,7.0,1.0,5.0,1.0
0.16,6.0,0.0,5.0,1.0
0.17,3.0,0.0,3.0,0.0
0.18,5.0,0.0,5.0,0.0
0.19,3.0,0.0,3.0,0.0
0.2,5.0,1.0,4.0,0.0
0.21,1.0,0.0,1.0,0.0
0.22,6.0,2.0,4.0,0.0
0.23,6.0,1.0,5.0,0.0
0.24,7.0,2.0,4.0,0.0
0.25,5.0,3.0,2.0,0.0
0.26,6.0,2.0,4.0,0.0
0.27,5.0,2.0,2.0,0.0
0.28,1.0,0.0,1.0,0.0
0.29,5.0,1.0,4.0,0.0
0.3,1.0,0.0,1.0,0.0
0.31,15.0,5.0,9.0,0.0
0.32,4.0,0.0,3.0,1.0
0.33,11.0,4.0,6.0,1.0
0.34,6.0,3.0,3.0,0.0
0.35,7.0,2.0,4.0,1.0
0.36,9.0,0.0,7.0,2.0
0.37,7.0,0.0,5.0,2.0
0.38,9.0,1.0,7.0,1.0
0.39,12.0,5.0,7.0,0.0
0.4,10.0,5.0,4.0,1.0
0.41,11.0,2.0,8.0,1.0
0.42,20.0,7.0,12.0,1.0
0.43,10.0,4.0,5.0,0.0
0.44,13.0,7.0,5.0,1.0
0.45,28.0,15.0,12.0,1.0
0.46,18.0,10.0,8.0,0.0
0.47,29.0,12.0,17.0,0.0
0.48,17.0,8.0,8.0,1.0
0.49,23.0,11.0,10.0,1.0
0.5,29.0,18.0,11.0,0.0
0.51,23.0,12.0,7.0,4.0
0.52,34.0,21.0,13.0,0.0
0.53,25.0,17.0,6.0,1.0
0.54,24.0,12.0,12.0,0.0
0.55,28.0,12.0,16.0,0.0
0.56,34.0,19.0,12.0,2.0
0.57,38.0,22.0,15.0,1.0
0.58,46.0,34.0,8.0,3.0
0.59,49.0,39.0,10.0,0.0
0.6,53.0,42.0,9.0,1.0
0.61,39.0,28.0,9.0,1.0
0.62,54.0,40.0,13.0,0.0
0.63,50.0,38.0,12.0,0.0
0.64,50.0,40.0,7.0,3.0
0.65,73.0,62.0,10.0,1.0
0.66,63.0,52.0,7.0,3.0
0.67,73.0,69.0,4.0,0.0
0.68,77.0,64.0,11.0,2.0
0.69,91.0,86.0,3.0,2.0
0.7,93.0,85.0,6.0,1.0
0.71,92.0,85.0,6.0,1.0
0.72,140.0,133.0,6.0,1.0
0.73,135.0,130.0,3.0,0.0
0.74,143.0,140.0,3.0,0.0
0.75,156.0,151.0,3.0,0.0
0.76,172.0,169.0,1.0,0.0
0.77,149.0,148.0,1.0,0.0
0.78,181.0,177.0,4.0,0.0
0.79,195.0,194.0,1.0,0.0
0.8,195.0,195.0,0.0,0.0
0.81,198.0,198.0,0.0,0.0
0.82,205.0,204.0,1.0,0.0
0.83,199.0,199.0,0.0,0.0
0.84,217.0,217.0,0.0,0.0
0.85,228.0,225.0,3.0,0.0
0.86,203.0,203.0,0.0,0.0
0.87,170.0,170.0,0.0,0.0
0.88,151.0,151.0,0.0,0.0
0.89,141.0,141.0,0.0,0.0
0.9,91.0,91.0,0.0,0.0
0.91,81.0,81.0,0.0,0.0
0.92,81.0,81.0,0.0,0.0
0.93,40.0,40.0,0.0,0.0
0.94,26.0,26.0,0.0,0.0
0.95,5.0,5.0,0.0,0.0
0.96,5.0,5.0,0.0,0.0
0.97,2.0,2.0,0.0,0.0
0.98,0.0,0.0,0.0,0.0


==> results/aleatoric_unc/aleatoric_loc_381100/iou_over_distance.csv <==
5.61764454136172,0.578742536855619,0.644393162674591,0.326122441056994,0.32901393821292
11.2546390470792,0.665278604886986,0.735180337904168,0.480124947211285,0.288783157425796
16.8916335527966,0.69374692037557,0.733359742580196,0.215267015692411,0.387276766511157
22.5286280585141,0.674847033385823,0.70160955954166,0.345326357111485,0.259974547679989
28.1656225642315,0.623732990109475,0.635762830752237,0.272387823771894,0.219519927297914
33.802617069949,0.588687318882403,0.596922818999743,0.215645312213756,0.163586521457285
39.4396115756664,0.526002168574188,0.536938242905419,0.338188666583605,0.137994167261213
45.0766060813839,0.499875059748716,0.524814520236268,0.0,0.0
50.7136005871013,0.441373346087945,0.453626834848845,0.0,0.0
56.3505950928188,0.345608587961216,0.349722975913135,0.0,0.0


==> results/aleatoric_unc/aleatoric_loc_381100/sincos_over_distance_to_base_angle.csv <==
2.24614764774877,0.008784734483285,0.003795162393057,0.535571396026906
6.738415319804,0.025196994481375,0.023685179996923,1.71300412882015
11.2306829918592,0.033832346464933,0.051148741112621,2.81815025702237
15.7229506639145,0.045938623223721,0.09885901231541,4.59203101801857
20.2152183359697,0.031996155188765,0.083793337132467,3.95817406848749
24.7074860080249,0.017577763204454,0.067962996123034,2.9991809513532
29.1997536800801,0.0088602111082,0.042969626603663,2.12225588819073
33.6920213521354,0.008277520113824,0.068821020615312,3.95371218963588
38.1842890241906,0.007078103851136,0.060413119452389,3.3515571545594
42.6765566962458,0.006105579227534,0.066677677687493,3.82854231001245


==> results/aleatoric_unc/aleatoric_loc_381100/stddev_over_iou.csv <==
0.049100994470381,0.072616058715981,0.065026429818584,1.35546124009366,1.36451123240008,0.081299155412817,0.14228632688846,0.039436059378226,0.03127859457947,1.04101220927752,1.03763833857364,0.00865332168516,0.001154164544023,0.07596023577982,0.068512226229403,1.39162077284977,1.40630458474621,0.090727130767885,0.159076847748213,0.052784295562484,0.055391197948931,1.17153692861681,1.08982167826611,0.019294814359339,0.002568230694283
0.146208026759878,0.074719158330052,0.064102124178265,1.3193222940849,1.32190940662645,0.072509261565557,0.132697881952166,0.047233458000751,0.028990240461516,1.03792443900294,1.03036710092578,0.010306952361345,0.002285553842557,0.080298282098213,0.068691075998811,1.35193579975787,1.36115773011166,0.080708031068258,0.162186578867045,0.059139589293127,0.055645015589068,1.18423849163889,1.09335299231126,0.022331657540141,0.002982595091035
0.243315059049375,0.073858417761967,0.065596842132645,1.37500579403031,1.31933831356139,0.065329554431707,0.100491938958776,0.055131631350344,0.063875638623102,1.08813819968695,1.07626749872903,0.015322473770509,0.020806857495054,0.076487338783228,0.064458646174369,1.33879055034918,1.35490611809101,0.081395878002656,0.143885840721071,0.033204696658671,0.042007731223413,1.13222881028828,1.06951105372773,0.014610067494554,0.001833007201693
0.340422091338872,0.063345581128402,0.052127761871126,1.26319830458382,1.24091471930433,0.052551467885233,0.095810387603126,0.044871143300251,0.031042991109641,1.05026147860967,1.04401056805122,0.011872396365471,0.002310355611098,0.076807476900553,0.063093146296791,1.31706255151454,1.34402047334483,0.077233201776001,0.141149481705159,0.0,0.0,0.0,0.0,0.0,0.0
0.43752912362837,0.065188284294059,0.051808469103607,1.19782682101117,1.19609976269624,0.045360065825293,0.088892420957516,0.045731154807747,0.033079102508237,1.05023552381798,1.04200163762545,0.01171932381504,0.014867060473318,0.077716313033921,0.064882205109546,1.30673825861678,1.3225076103833,0.073132486790149,0.151357430712027,0.039986217746607,0.044159460728949,1.16340351225732,1.08698267079614,0.019196712250451,0.003249460428888
0.534636155917867,0.056023644995365,0.041931222607541,1.13845738567547,1.13662138857268,0.033581999206539,0.060911792694964,0.039343108860204,0.027656565526939,1.03896521227419,1.03414585013721,0.010323439781561,0.011803837630203,0.080467647451066,0.063126198060926,1.27948859184328,1.29962634735147,0.069061262686281,0.136419769066016,0.057058960931658,0.053268302468058,1.21454047790469,1.11749983291215,0.028615178995951,0.030896891074707
0.631743188207364,0.041808447511363,0.032225968247178,1.0765221470271,1.07561447732881,0.018303920182338,0.031217241526143,0.034200264845571,0.026094483520447,1.03578590950858,1.03229724555122,0.008689716410809,0.010085164526924,0.080153298145965,0.062042709589653,1.26179181245165,1.27749936437078,0.067179196569432,0.140872018950436,0.055899236485597,0.053034856666862,1.22688068014313,1.12915862434405,0.03115269141935,0.030805193659281
0.728850220496861,0.033341677798816,0.02692436958167,1.04515156078841,1.04392104490657,0.010635418689141,0.007671374621038,0.031262524627472,0.025158923274518,1.03412269752589,1.03196259951762,0.008350340696614,0.002823104707553,0.077626917320942,0.060157325651769,1.25111068583566,1.26443109796018,0.062576304015482,0.133498302232339,0.046821036404351,0.045056605181998,1.16267308720251,1.0862131061244,0.020862752069854,0.008742997312631
0.825957252786358,0.028109068163724,0.023700303388237,1.0323191046702,1.03108820407349,0.007693719383388,0.002779183796023,0.027873940837077,0.023510078920315,1.03112537931514,1.02983609305235,0.007384652613447,0.002174664464886,0.082163925925886,0.065641417951641,1.27994130250286,1.30857572397444,0.069515297486238,0.140150989792549,0.034048606139087,0.038206062999535,1.13140885553703,1.06961157571069,0.016584393396917,0.005990986072759
0.923064285075856,0.025688714727789,0.02264241500048,1.02919197199766,1.02825255587919,0.006768415559486,0.001274252637872,0.025688714727789,0.02264241500048,1.02919197199766,1.02825255587919,0.006768415559486,0.001274252637872,0.081336303507326,0.066532659095247,1.28770669319885,1.29525880788445,0.072869283283161,0.136610834995465,0.038750458596332,0.038562951891578,1.14729431438845,1.07786889304846,0.019441842581868,0.00550008771108


==> results/aleatoric_unc/aleatoric_loc_381100/tv_over_distance.csv <==
5.61764454136172,0.051897311956834,0.008727069699429,0.198647076281239,0.077367265103644
11.2546390470792,0.063199274053805,0.004539922590515,0.18973473768837,0.050287646481083
16.8916335527966,0.035796709238866,0.004991998031189,0.298615501604454,0.05760677543289
22.5286280585141,0.014554670843604,0.004105908326,0.270575264716025,0.027947198139523
28.1656225642315,0.007785662731836,0.003631240593018,0.187311590532977,0.028474705626203
33.802617069949,0.007645137424741,0.005236056369918,0.250434720444735,0.022080893208844
39.4396115756664,0.010909766804398,0.01019150610189,0.116290621233179,0.016277200603195
45.0766060813839,0.011733361732147,0.0106632445929,0.137430875300197,0.02254209074107
50.7136005871013,0.006270541617758,0.004873857870664,0.0,0.023598195240997
56.3505950928188,0.007679438017888,0.007342244855279,0.075613899344944,0.0


==> results/aleatoric_unc/aleatoric_loc_381100/tv_over_iou.csv <==
0.049100994470381,0.251757208226821,0.006237359363342,0.283211254373377,0.038695789626972
0.146208026759878,0.216175894263558,0.005801041789238,0.24109642314468,0.050740350146776
0.243315059049375,0.279205153826088,0.028240180375715,0.232616450807639,0.023022749710369
0.340422091338872,0.170691780043663,0.011150663102616,0.218605811448772,0.0
0.43752912362837,0.125849401073821,0.01288575344786,0.206976362975369,0.038186858867876
0.534636155917867,0.075721268859488,0.008966493270084,0.182955415219371,0.066543411078866
0.631743188207364,0.034802421646679,0.007380385888797,0.162190380959318,0.070099946456163
0.728850220496861,0.012785068622753,0.004578319339239,0.149513420160401,0.037215589345014
0.825957252786358,0.00445423234375,0.003671813725934,0.196895348216204,0.02337461550464
0.923064285075856,0.003118168106936,0.003118168106936,0.172361745995103,0.031243042423075


==> results/aleatoric_unc/aleatoric_loc_381100/unc_over_distance.csv <==
5.6176445414,0.0415818445,0.0448653895,1.1069940254,1.1128170401,0.0251101455,0.0353381996,0.0286458771,0.0387029059,1.0469267337,1.0526225873,0.0111345402,0.0015245742,0.077338212,0.0624051344,1.2979364851,1.3084812311,0.069157123,0.1533412775,0.0582212355,0.057561092,1.2452894842,1.1352377398,0.0317871905,0.0254291381
11.2546390471,0.0395864086,0.034428737,1.1076612473,1.1063954997,0.0244009068,0.0364642176,0.0273582159,0.0243076068,1.0335419067,1.0335509632,0.0082593353,0.0024512336,0.0816255496,0.0644519389,1.2866977088,1.3131746987,0.0736019085,0.1404425026,0.0477603853,0.0486359962,1.1948385854,1.1032377028,0.0252567583,0.005318058
16.8916335528,0.0331359536,0.0272699134,1.0699920626,1.0534367507,0.0122522103,0.0168260708,0.0279758455,0.0225959033,1.0319541816,1.029412538,0.0075875433,0.0050170055,0.0704336179,0.0669789351,1.368557617,1.3839189016,0.0805530391,0.2173900092,0.0471389655,0.047363178,1.1983157968,1.1102118908,0.0270029024,0.0289903642
22.5286280585,0.0304088331,0.0239416023,1.0438456701,1.0382097717,0.0094124187,0.0122517935,0.0288919472,0.0223458008,1.030409625,1.0276604109,0.0071132249,0.0048445079,0.0680046271,0.0613895321,1.3568241906,1.3698703635,0.0791612127,0.1873721167,0.0341607208,0.0398940367,1.1416781511,1.0733179456,0.0168656948,0.0026919592
28.1656225642,0.0312961359,0.0238914067,1.0370532153,1.0323786798,0.0078717932,0.0056006427,0.0305416553,0.0229033847,1.0299525353,1.0266104341,0.0069020063,0.0027462868,0.0589098769,0.0504978363,1.2664755668,1.2718945271,0.0624570628,0.1721342343,0.0320435536,0.0392539455,1.1453579892,1.078230487,0.0173568615,0.0037224507
33.8026170699,0.0334498546,0.0260515952,1.0349716517,1.0319794942,0.0074866763,0.0047223614,0.0330810022,0.0252448317,1.0313493873,1.0275959345,0.0071302023,0.0041441066,0.0628517359,0.0510624382,1.228739304,1.2604594528,0.0556514284,0.3094564427,0.0310886692,0.0380225159,1.1277880426,1.0657600116,0.0146482844,0.0018824403
39.4396115757,0.0379656218,0.0273806864,1.0383545106,1.032577334,0.0083381212,0.0176036624,0.0381180464,0.0271289547,1.0360144017,1.0303218884,0.0081578823,0.0178638008,0.0602234593,0.0475675487,1.226358512,1.2323620991,0.049596908,0.134025491,0.0275018427,0.0340406514,1.1116841398,1.0555387833,0.0125265975,0.001351724
45.0766060814,0.0398603355,0.0358424392,1.0465536528,1.0382143241,0.0082995088,0.004671981,0.0401454545,0.0357295868,1.0420987677,1.0354002047,0.0078740382,0.0039553651,0.061988075,0.0502073662,1.1954619046,1.2146544073,0.0505394078,0.242538457,0.0280505417,0.0366799779,1.1333521602,1.0676686003,0.0137842212,0.0016335908
50.7136005871,0.0414383119,0.0280081473,1.0391611852,1.0319846856,0.009293694,0.0040283575,0.0410909892,0.0272688563,1.0357420909,1.029590679,0.0088830063,0.0026577053,nan,nan,nan,nan,nan,nan,0.0301195147,0.0372665884,1.137119034,1.0695239069,0.0142305652,0.0017157886
56.3505950928,0.0443265138,0.0331050303,1.0460532318,1.0383253762,0.0100420147,0.0028708786,0.0444402181,0.0329708099,1.0445435405,1.0377345508,0.009959728,0.002875453,0.0474522607,0.0451371505,1.1721530385,1.1927663388,0.0355299703,0.1172970949,nan,nan,nan,nan,nan,nan


==> results/aleatoric_unc/aleatoric_loc_and_dropout_p02_339900_al/entropy_over_distance.csv <==
5.54261073446954,0.170076225578558,0.0682351358121,0.373237208588094,0.429878710581495
11.1752978636886,0.121154647801124,0.043875314819944,0.371414043859156,0.455538336429726
16.8079849929076,0.082003958441484,0.042943131769838,0.348918288917478,0.443467394907158
22.4406721221266,0.070528637438924,0.044574915844655,0.307588474383138,0.450085704315459
28.0733592513456,0.078899391473618,0.056931193554226,0.335024881373228,0.668569607717585
33.7060463805646,0.082767490505288,0.069664100387238,0.350734550085646,0.747804504257201
39.3387335097836,0.087942913481521,0.085774100822006,0.241356105690164,0.0
44.9714206390026,0.100223161666925,0.091305842497647,0.247966669650302,0.872283364930648
50.6041077682216,0.105562801316313,0.098767283824965,0.329248282270343,0.896863039622864
56.2367948974407,0.17770485836344,0.163023057296428,0.393269092972118,0.85181563372363


==> results/aleatoric_unc/aleatoric_loc_and_dropout_p02_339900_al/entropy_over_iou.csv <==
0.048645128739577,0.301768952203508,0.291174482364803,0.287190313273064,0.442734222146024
0.145812220505908,0.328992937019208,0.225836067934768,0.303982755119827,0.457834165346897
0.242979312272238,0.25256649406328,0.112528042523756,0.371987819110734,0.294003623041708
0.340146404038568,0.244233575476379,0.105206181302781,0.343929194166946,0.328272693564035
0.437313495804899,0.14535401379094,0.075964068530489,0.361190893103709,0.411430927014786
0.534480587571229,0.102681799204599,0.068941883259954,0.339860523518897,0.299663288327402
0.63164767933756,0.071376605048121,0.059420140000327,0.390594200975761,0.7181814259711
0.72881477110389,0.050923227502388,0.047182123428092,0.37944598229605,0.227777632035921
0.825981862870221,0.03491528016252,0.0349316763363,0.320240312965114,0.430466839745086
0.923148954636551,0.02876218954844,0.028795389977791,0.345854749464999,0.51023189740134


==> results/aleatoric_unc/aleatoric_loc_and_dropout_p02_339900_al/iou_hist.csv <==
0.0,1496.0,1043.0,122.0,295.0
0.01,9.0,2.0,7.0,0.0
0.02,10.0,2.0,7.0,1.0
0.03,6.0,2.0,4.0,0.0
0.04,6.0,0.0,5.0,1.0
0.05,3.0,0.0,3.0,0.0
0.06,3.0,1.0,2.0,0.0
0.07,7.0,1.0,6.0,0.0
0.08,3.0,0.0,3.0,0.0
0.09,4.0,1.0,3.0,0.0
0.1,3.0,0.0,3.0,0.0
0.11,9.0,2.0,6.0,1.0
0.12,8.0,0.0,5.0,3.0
0.13,5.0,1.0,3.0,1.0
0.14,6.0,1.0,5.0,0.0
0.15,7.0,2.0,4.0,1.0
0.16,3.0,2.0,1.0,0.0
0.17,6.0,1.0,5.0,0.0
0.18,7.0,0.0,7.0,0.0
0.19,10.0,2.0,6.0,2.0
0.2,13.0,2.0,10.0,1.0
0.21,5.0,1.0,3.0,1.0
0.22,7.0,2.0,5.0,0.0
0.23,10.0,4.0,5.0,1.0
0.24,13.0,6.0,4.0,2.0
0.25,12.0,7.0,3.0,2.0
0.26,16.0,9.0,7.0,0.0
0.27,7.0,4.0,2.0,1.0
0.28,14.0,6.0,7.0,1.0
0.29,6.0,3.0,3.0,0.0
0.3,11.0,6.0,5.0,0.0
0.31,19.0,7.0,11.0,0.0
0.32,17.0,7.0,9.0,1.0
0.33,17.0,6.0,10.0,1.0
0.34,17.0,7.0,9.0,1.0
0.35,15.0,3.0,7.0,3.0
0.36,14.0,6.0,5.0,3.0
0.37,20.0,12.0,8.0,0.0
0.38,21.0,15.0,6.0,0.0
0.39,15.0,12.0,3.0,0.0
0.4,30.0,19.0,10.0,1.0
0.41,21.0,16.0,4.0,1.0
0.42,27.0,21.0,6.0,0.0
0.43,26.0,19.0,5.0,0.0
0.44,33.0,25.0,7.0,1.0
0.45,33.0,26.0,7.0,0.0
0.46,26.0,19.0,6.0,0.0
0.47,25.0,22.0,3.0,0.0
0.48,29.0,19.0,8.0,1.0
0.49,38.0,34.0,4.0,0.0
0.5,40.0,31.0,8.0,0.0
0.51,30.0,28.0,1.0,0.0
0.52,39.0,34.0,3.0,1.0
0.53,53.0,48.0,4.0,0.0
0.54,47.0,43.0,3.0,0.0
0.55,46.0,42.0,3.0,0.0
0.56,53.0,49.0,3.0,0.0
0.57,48.0,45.0,1.0,0.0
0.58,50.0,43.0,7.0,0.0
0.59,47.0,45.0,1.0,1.0
0.6,54.0,50.0,4.0,0.0
0.61,56.0,55.0,0.0,1.0
0.62,62.0,60.0,1.0,1.0
0.63,71.0,68.0,2.0,1.0
0.64,72.0,68.0,3.0,1.0
0.65,94.0,93.0,1.0,0.0
0.66,90.0,90.0,0.0,0.0
0.67,88.0,87.0,1.0,0.0
0.68,94.0,91.0,2.0,1.0
0.69,87.0,87.0,0.0,0.0
0.7,104.0,101.0,2.0,1.0
0.71,106.0,104.0,2.0,0.0
0.72,102.0,102.0,0.0,0.0
0.73,121.0,120.0,0.0,1.0
0.74,143.0,142.0,0.0,1.0
0.75,138.0,138.0,0.0,0.0
0.76,147.0,145.0,2.0,0.0
0.77,164.0,163.0,1.0,0.0
0.78,150.0,150.0,0.0,0.0
0.79,165.0,165.0,0.0,0.0
0.8,157.0,157.0,0.0,0.0
0.81,147.0,147.0,0.0,0.0
0.82,155.0,155.0,0.0,0.0
0.83,163.0,163.0,0.0,0.0
0.84,169.0,169.0,0.0,0.0
0.85,144.0,144.0,0.0,0.0
0.86,141.0,141.0,0.0,0.0
0.87,129.0,129.0,0.0,0.0
0.88,131.0,131.0,0.0,0.0
0.89,91.0,91.0,0.0,0.0
0.9,90.0,90.0,0.0,0.0
0.91,60.0,60.0,0.0,0.0
0.92,49.0,49.0,0.0,0.0
0.93,31.0,31.0,0.0,0.0
0.94,19.0,19.0,0.0,0.0
0.95,6.0,6.0,0.0,0.0
0.96,0.0,0.0,0.0,0.0
0.97,1.0,1.0,0.0,0.0
0.98,0.0,0.0,0.0,0.0


==> results/aleatoric_unc/aleatoric_loc_and_dropout_p02_339900_al/iou_over_distance.csv <==
5.54261073446954,0.46296043624175,0.612788642620562,0.19852953889592,0.004929140251119
11.1752978636886,0.566496197937478,0.685653713278565,0.296894540934425,0.08596754786307
16.8079849929076,0.637132658434745,0.696200364345673,0.251983255792262,0.26479141608274
22.4406721221266,0.591645490587916,0.641364064725111,0.229443861922859,0.117466383176238
28.0733592513456,0.56123661872343,0.58286820529309,0.163787967165766,0.013885271017999
33.7060463805646,0.541664505284214,0.54903847864095,0.313990777941162,0.047611699306077
39.3387335097836,0.467934336596993,0.46949515095536,0.163205049963263,0.0
44.9714206390026,0.459872304359331,0.46673347435164,0.145037762341489,0.0
50.6041077682216,0.39056205427173,0.397663182531216,0.132069751446325,0.0
56.2367948974407,0.26693502696683,0.274943077775835,0.290028875970173,0.0


==> results/aleatoric_unc/aleatoric_loc_and_dropout_p02_339900_al/sincos_over_distance_to_base_angle.csv <==
2.24948287182725,0.139285125365909,0.036367217963099,4.81901559847358
6.74774943802386,0.051633702755806,0.008604164180941,1.71235319131987
11.2460160042205,0.016439921762186,0.127232551374807,1.94683074017654
15.7442825704171,0.009484735548759,0.012953702775905,0.831361282404105
20.2425491366137,0.009344077174381,0.059620091715669,2.30388369180437
24.7408157028103,0.010469714530166,0.126108529385112,5.13198788499501
29.2390822690069,0.00757222676092,0.078059994675272,3.75383053365992
33.7373488352035,0.006015044330904,0.085655766589374,4.44094725222613
38.2356154014001,0.005662928940435,0.078958006352404,4.4104083231215
42.7338819675968,0.005313339178705,0.05917247325258,3.41124421214608


==> results/aleatoric_unc/aleatoric_loc_and_dropout_p02_339900_al/stddev_over_iou.csv <==
0.048645128739577,0.082907324820592,0.075903230416351,1.48355138073707,1.55147984647294,0.264571364864683,0.240930775584998,0.066810407208881,0.040866972429414,1.08620422933455,1.11263704613555,0.013933865747681,0.003482451867239,0.085784026005131,0.078795888633501,1.53839266124314,1.62961970972675,0.322643061245722,0.298177483251736,0.090071740174902,0.114771230889718,1.56126129929101,1.43004378965312,0.214605115166641,0.091282194415898
0.145812220505908,0.090545017345566,0.079893654667785,1.50333846290957,1.54261960906597,0.265899691816732,0.224370392295442,0.085182547864231,0.053249907389518,1.130117724891,1.05830530060703,0.019008919853934,0.014450033499992,0.086945932590835,0.078511305416728,1.58471688209526,1.7037511233899,0.31868719350045,0.313881238433736,0.090409554034455,0.109138401445284,1.67473237208484,1.36809692482103,0.265477220968844,0.12094407168092
0.242979312272238,0.098828463440367,0.073320202970157,1.45996540818809,1.43471397408601,0.40715062635004,0.374941955513037,0.093614423017826,0.049847187083692,1.14256871287585,1.07394873916039,0.544383205735764,0.546293824162408,0.090895196127764,0.079174967734832,1.59427997175739,1.6958752841495,0.315833269489635,0.279577890555258,0.100936784646689,0.128952097936807,1.63993802602998,1.47185830856515,0.279451750161062,0.126901855652177
0.340146404038568,0.093387005039477,0.067588898582255,1.67294146317295,1.4854816547249,0.445983586042127,0.166414312976778,0.071090184992541,0.03854541291981,1.50825426684962,1.06062372546005,0.591788381796728,0.029268145494694,0.092528925327562,0.07967586907013,1.58526802303129,1.69681369375892,0.324819882190177,0.291074347576252,0.114997853297928,0.108317107549001,1.48024297996602,1.55932036215288,0.302179612540828,0.14637337575303
0.437313495804899,0.073573936512256,0.048646590377634,1.8072320851558,1.24430127720005,0.566821745567099,0.082074921855342,0.060339541540914,0.033357280382332,1.86217375109466,1.06495281414577,0.654441407254025,0.018197389356013,0.098170182608037,0.084872294308764,1.64451965707505,1.76421758903782,0.328922990658568,0.308141404502568,0.093614227073765,0.115172424015756,1.79122974704906,1.47276255928264,0.245482107979397,0.113359434699801
0.534480587571229,0.067585676871606,0.040645161479649,1.24845585116277,1.18398570030526,0.398584213214451,0.044399418595535,0.056042054401134,0.032699040788538,1.20678011405412,1.04832603076315,0.40459842645384,0.021126095340193,0.095386052934338,0.080870969762886,1.61801862471355,1.73998199953136,0.324760638212167,0.300099023937298,0.137713054897171,0.107061380935013,1.42945358635946,1.68909910021709,0.257701487707694,0.133113223255701
0.63164767933756,0.05170630871807,0.03264119290711,1.08937072437184,1.06322166679367,0.060865546737499,0.016676571185142,0.049800574978831,0.030626422968469,1.07235506430649,1.04173826987138,0.05177770526508,0.008737797979117,0.101603597922522,0.081839532604118,1.61525140918468,1.7313169177566,0.317818395457024,0.267436240062853,0.127629743137712,0.066404536796329,1.83624132033734,2.21900112220536,0.243651199388898,0.143974629451774
0.72881477110389,0.044063578682745,0.028929579799419,1.07254785207446,1.04762832450617,0.017725985330286,0.009368404981616,0.043491018141153,0.028211762692117,1.06700710621618,1.04145159531276,0.014383460283439,0.006879217579888,0.095801187971707,0.07929031615482,1.6267137044007,1.76427986335195,0.33258442052638,0.2972095914172,0.10271443378955,0.085370130733553,1.32940029129114,1.37480908622293,0.221132913396456,0.100981303057266
0.825981862870221,0.038982595774679,0.025877489390602,1.05902556357814,1.03539323659807,0.009838851540829,0.00278651163097,0.038968811469827,0.025879988581223,1.05904118205499,1.03540446538899,0.009834203383982,0.002787232636541,0.104769405812962,0.087040183477599,1.53361067983588,1.62340366470307,0.336328717154752,0.249096890822205,0.106080585619391,0.107315272102367,1.43185407148545,1.44961610704607,0.239751940833617,0.106637688865106
0.923148954636551,0.03627885190532,0.025044350887164,1.05640674817814,1.03084734652075,0.00831046398388,0.001741238236624,0.036280720055241,0.025057670018957,1.05643130460877,1.03087020769003,0.008318380612718,0.001744009583933,0.105489548213844,0.082757529808525,1.55081888398716,1.65532766614752,0.349770946311273,0.26841430490056,0.075171754272557,0.105646112012078,1.54643400761218,1.3911537162012,0.227749671412066,0.104129193909758


==> results/aleatoric_unc/aleatoric_loc_and_dropout_p02_339900_al/tv_over_distance.csv <==
5.54261073446954,0.330704793753546,0.079763594858066,0.858743827082487,0.933042209688376
11.1752978636886,1.20301853866874,1.30527244894175,0.812724747511724,0.889120953832323
16.8079849929076,0.579490874873721,0.582776363028998,0.785750124582296,0.441337798966095
22.4406721221266,1.24537838949439,1.31210096249232,0.770382261716077,0.515902637391882
28.0733592513456,0.816088342430654,0.810495415742807,0.613285473950934,0.497485992564634
33.7060463805646,0.5126768974434,0.482697127874663,0.604967123000714,0.483638837498802
39.3387335097836,1.17329792186317,1.15232631785549,0.671912548441166,0.0
44.9714206390026,0.291399843260863,0.250536868157325,0.596274717780783,0.533188549708257
50.6041077682216,0.408397730598837,0.400690258692253,0.600804718395314,0.527898821639155
56.2367948974407,4.24602511903641,4.35899473834481,0.530915573726816,0.49454898110298


==> results/aleatoric_unc/aleatoric_loc_and_dropout_p02_339900_al/tv_over_iou.csv <==
0.048645128739577,0.557855519881883,0.038801948019482,0.647882559596837,0.419958760509871
0.145812220505908,0.565680685779216,0.041494322969121,0.730887068756572,0.49717340116149
0.242979312272238,6.75033471744281,15.3002404643896,0.709553044700302,0.565588270057924
0.340146404038568,3.40729917615002,6.21375273679275,0.719811469715801,0.524248519464761
0.437313495804899,4.70243249852903,6.04274470914479,0.813867169135731,0.638757886452469
0.534480587571229,2.79831476506381,2.96627885812997,0.767134131966389,0.543203726400861
0.63164767933756,0.170796718833442,0.154170764334369,0.73642170545399,1.10541809010647
0.72881477110389,0.021892754656586,0.015284550657792,0.787765124050896,0.264380182685727
0.825981862870221,0.009192100771916,0.009194248575019,0.628100363166231,0.363692373054619
0.923148954636551,0.00742848424131,0.007435370918326,0.666808824830393,0.388599181093014


==> results/aleatoric_unc/aleatoric_loc_and_dropout_p02_339900_al/unc_over_distance.csv <==
5.54261073446954,0.066748591874609,0.053490787891568,1.20495281052339,1.36858926826252,0.107536661051948,0.069601323554344,0.040524800263363,0.039323265512961,1.08368746996591,1.04947826201695,0.023782524759673,0.002451486199154,0.090914555271125,0.080563075033259,1.67742036251086,1.81193713447868,0.316558186801439,0.329202406953169,0.141388796968654,0.075576753412842,1.30343776704937,2.35219853317187,0.259596324095747,0.139322271198394
11.1752978636886,0.061423524190672,0.042963762415197,98.7896542792027,1.28826542465981,0.12530021193788,0.05790003253834,0.045087436305476,0.030097072334411,127.077701780548,1.094352737214,0.073992748278611,0.00695528809783,0.102558444619468,0.081876302500506,1.63133006789322,1.77327378346766,0.341803534670847,0.307049071091125,0.142378222462106,0.102547811953956,1.50139201881576,2.11201371071789,0.257825097695819,0.12163959324327
16.8079849929076,0.048041141312255,0.035897166039427,1.1842964327151,1.11091283135857,0.103453413258701,0.032738650967338,0.042756391706716,0.027840753354775,1.13075028238831,1.04823040863972,0.080509728175057,0.009523170047956,0.097738031270197,0.07773709153727,1.61270861558883,1.75889277169148,0.338494356859279,0.302304125789114,0.08253254624013,0.100986512415536,1.55154204089943,1.47515422867485,0.226688376697987,0.102683884465367
22.4406721221266,0.049758874423827,0.034430095030015,1.20599594223445,1.09290924977697,0.188685277168835,0.034940233164306,0.044700624826062,0.027984666170541,1.16216937086569,1.04288013053505,0.177941622849662,0.01300498122096,0.088244980080611,0.082825271753179,1.61862836733802,1.73007734440951,0.329094607688795,0.301335842668806,0.085452385658853,0.108330602574095,1.6686336407449,1.42821905938394,0.253585932531612,0.115798537649394
28.0733592513456,0.048979355034414,0.03271031315764,1.16047181827961,1.07268069276015,0.113251106184026,0.014609856306527,0.045873473202593,0.028684673565371,1.11681368552845,1.03474918322207,0.106569636320078,0.006748932921458,0.08166757672488,0.079958306048972,1.55772401416226,1.61488570811708,0.298082973966294,0.263100771575776,0.054722982199345,0.106448256658429,1.67154690136471,1.49700797438526,0.194044256161917,0.087056036296971
33.7060463805646,0.055948815302699,0.03330257028348,1.08918722524908,1.07134638004972,0.075860505917732,0.007398047216108,0.049660916595758,0.029769486220523,1.06802423208465,1.03380593366798,0.071468120068515,0.005275018550894,0.07241264677292,0.073091281016355,1.58389633112742,1.62240497931775,0.269553846610184,0.248001814609987,0.054650219217083,0.105632197649549,1.70828585235798,1.4399974898638,0.196645853562598,0.084572170235957
39.3387335097836,0.062539238613502,0.036623492105753,1.08390910331227,1.0654974317036,0.154195137574666,0.023806029743196,0.057559622557121,0.033110758010088,1.0794769721267,1.03665479438787,0.152636712898767,0.023043175336829,0.076240036275072,0.07487295159734,1.5656609153711,1.64951780060141,0.299711880828739,0.307583557674055,0.0,0.0,0.0,0.0,0.0,0.0
44.9714206390026,0.068589681658036,0.038471099967163,1.09260340806752,1.08141301960228,0.064945275927883,0.015014284308806,0.058902967200609,0.032767032706548,1.08340442742427,1.03406199054835,0.059738813536303,0.012824640875616,0.074707572636951,0.073943423683299,1.54353987417902,1.57127488840811,0.293513843533842,0.283976046631891,0.038401606668449,0.109322066586025,1.76265575380897,1.49174689043478,0.179751126267438,0.078486374584878
50.6041077682216,0.068192804989867,0.039527394030568,1.12817446854458,1.04026516762333,0.126001626153739,0.007932584078337,0.065909463743107,0.035718643898892,1.11168195393206,1.03335181154412,0.124863669311415,0.007484454091575,0.083263759285995,0.08007049375747,1.50649913481521,1.57682231096978,0.32432091183492,0.291586346932749,0.040266493002183,0.108115062939663,1.75366138692018,1.49531908743009,0.176665104004204,0.0773783118333
56.2367948974407,0.079365884923072,0.049648839246832,1.12699510224095,1.06640096850348,0.027559057578876,0.27436200570909,0.079158928357586,0.04722246826265,1.10933550305359,1.05591208630343,0.023301116255508,0.280853986548436,0.078232057684517,0.076070284391912,1.5774817911296,1.57114389529802,0.241253406059003,0.212353944532772,0.037790768202439,0.095061443108778,1.69488590816312,1.51017087391092,0.173240228934984,0.075936175215991


==> results/aleatoric_unc/aleatoric_loc_l2_unc_init_185400/entropy_over_distance.csv <==
5.5593819721,0.1272497282,0.0530733655,0.2346613177,0.6556486211
11.2943662702,0.1145396013,0.066114593,0.3612770228,0.4300734882
17.0293505683,0.0509185402,0.0312212651,0.3719508159,0.2639601024
22.7643348663,0.0556906673,0.0391083643,0.2064867023,0.2715962865
28.4993191644,0.0560655912,0.0452408983,0.2215707135,0.294407813
34.2343034625,0.0638729604,0.0550391197,0.2850584965,0.2995376772
39.9692877606,0.0977429957,0.0906313678,0.1810181912,0.2975397823
45.7042720586,0.0860683667,0.0678475261,0.2733123955,0.349957244
51.4392563567,0.1167472921,0.1022085145,0.5440346696,0.322541887
57.1742406548,0.1621384288,0.1428787232,0.2211691353,0.3185265523


==> results/aleatoric_unc/aleatoric_loc_l2_unc_init_185400/entropy_over_iou.csv <==
0.0495424009,0.2604520365,0.0596125386,0.2802046181,0.3282334637
0.1472036535,0.2126577363,0.0872028064,0.2200720322,0.2444340379
0.244864906,0.2254821142,0.1229964148,0.2206516064,0.262042983
0.3425261585,0.2131598724,0.0845533225,0.27987161,0.2076418933
0.4401874111,0.1848803144,0.0672770991,0.2687919102,0.4151132326
0.5378486636,0.1487302217,0.0629417576,0.3740978961,0.2641999234
0.6355099162,0.0930856589,0.0530980041,0.3513413991,0.2747203389
0.7331711687,0.0479245546,0.0394948401,0.3150264208,0.1864973808
0.8308324213,0.0313365639,0.0297867183,0.3822903381,0.3519015248
0.9284936738,0.0289833774,0.0269086015,0.3891329641,0.2004679028


==> results/aleatoric_unc/aleatoric_loc_l2_unc_init_185400/iou_hist.csv <==
,1505,1261,73,124
0.01,2,,2,
0.02,4,1,3,
0.03,6,1,5,
0.04,4,,4,
0.05,4,,4,
0.06,3,,3,
0.07,3,,2,1
0.08,1,,,1
0.09,4,1,2,1
0.1,3,,3,
0.11,,,,
0.12,2,1,1,
0.13,3,1,2,
0.14,7,1,4,2
0.15,3,,2,1
0.16,7,1,5,1
0.17,4,,4,
0.18,2,,1,1
0.19,4,1,3,
0.2,3,2,1,
0.21,6,,4,2
0.22,4,1,3,
0.23,3,2,1,
0.24,7,2,4,1
0.25,5,,4,
0.26,10,5,4,1
0.27,6,4,2,
0.28,2,,2,
0.29,5,1,4,
0.3,7,2,5,
0.31,7,1,5,1
0.32,10,3,5,2
0.33,6,4,1,1
0.34,1,,1,
0.35,5,2,3,
0.36,7,2,5,
0.37,13,4,8,1
0.38,13,5,7,1
0.39,6,1,3,2
0.4,11,5,5,1
0.41,14,4,7,3
0.42,21,14,6,1
0.43,15,7,7,1
0.44,10,4,3,3
0.45,23,15,7,1
0.46,20,12,8,
0.47,17,12,3,2
0.48,18,13,3,2
0.49,20,15,3,1
0.5,25,12,12,1
0.51,28,13,12,2
0.52,26,18,7,1
0.53,38,26,9,3
0.54,35,20,13,2
0.55,32,24,7,
0.56,34,29,4,1
0.57,48,35,9,3
0.58,42,31,7,4
0.59,48,34,12,1
0.6,64,47,15,1
0.61,45,36,8,1
0.62,49,44,4,
0.63,60,50,9,1
0.64,55,52,3,
0.65,64,57,4,2
0.66,58,53,4,
0.67,65,60,4,
0.68,81,76,3,2
0.69,101,95,4,
0.7,87,80,5,
0.71,101,97,3,
0.72,108,106,1,
0.73,135,134,,
0.74,119,119,,
0.75,163,160,2,
0.76,146,141,4,
0.77,156,155,,
0.78,162,160,1,
0.79,174,173,,
0.8,173,173,,
0.81,220,220,,
0.82,227,225,,
0.83,211,210,,
0.84,212,212,,
0.85,223,221,,
0.86,177,177,,
0.87,169,169,,
0.88,158,158,,
0.89,150,150,,
0.9,127,127,,
0.91,98,98,,
0.92,65,64,,
0.93,47,47,,
0.94,28,28,,
0.95,11,11,,
0.96,5,5,,
0.97,3,3,,
0.98,,,,


==> results/aleatoric_unc/aleatoric_loc_l2_unc_init_185400/iou_over_distance.csv <==
5.5593819721,0.5656037408,0.6376388189,0.3089260248,0.0829343502
11.2943662702,0.5335490153,0.573698637,0.425759987,0.2311060429
17.0293505683,0.6893349445,0.7268473106,0.3717593949,0.3210430914
22.7643348663,0.6497491389,0.678757585,0.1958434528,0.1981598465
28.4993191644,0.597496821,0.6112124695,0.2363301313,0.1331385174
34.2343034625,0.580324031,0.5919067238,0.2724130046,0.2139824969
39.9692877606,0.5166945765,0.5277322,0.2635570116,0.1279377684
45.7042720586,0.4898241688,0.5176470458,0.2957686341,
51.4392563567,0.3837811956,0.3992499255,0.5629149153,
57.1742406548,0.2778794427,0.3111041587,0.4851693824,


==> results/aleatoric_unc/aleatoric_loc_l2_unc_init_185400/sincos_over_distance_to_base_angle.csv <==
2.2201039484,0.0206035946,0.011931191,1.3460831963
6.6581672391,0.0426258823,0.0602703402,4.4000458131
11.0962305299,0.0607351425,0.103260216,5.530616945
15.5342938207,0.061996328,0.1220325133,6.6233121399
19.9723571115,0.0443267856,0.1136123666,5.6835668525
24.4104204022,0.0480439366,0.1447882478,7.4014017621
28.848483693,0.03200474,0.1131910219,6.9463501634
33.2865469838,0.0249380953,0.146617487,8.0904582926
37.7246102745,0.0187801566,0.1291893757,7.4820327726
42.1626735653,0.0169251497,0.2329294122,12.9373956171


==> results/aleatoric_unc/aleatoric_loc_l2_unc_init_185400/stddev_over_iou.csv <==
0.0495424009,0.1161284633,0.097817611,1.5645113928,1.5678962455,0.1229919598,0.1809231395,0.1287710568,0.078104371,1.1013943039,1.0792702414,0.0166750504,0.0372060195,0.1168918144,0.1006129167,1.6371315283,1.6567389833,0.1450964011,0.2132043561,0.0878931431,0.0807428444,1.2901694466,1.1508746649,0.0277571918,0.0036112443
0.1472036535,0.1131513174,0.0879283103,1.4778442549,1.4800252443,0.1079589673,0.1900507624,0.1096158258,0.0724732676,1.1453723977,1.0970171827,0.0289368227,0.0169008565,0.1253773415,0.1002211728,1.6251283451,1.6682939163,0.1463895411,0.2270235864,0.0768199308,0.0634973578,1.231790599,1.1084515273,0.0239965496,0.0028455961
0.244864906,0.1065753426,0.0858087806,1.3850732997,1.3999237588,0.103296246,0.2482695377,0.1041967012,0.0829515729,1.1113211882,1.118662755,0.0339598309,0.1681741412,0.1168592242,0.0979729321,1.5959174272,1.6235248464,0.1466765138,0.3184986038,0.0843414195,0.0635692212,1.3275413114,1.1437606178,0.0403696786,0.0059181173
0.3425261585,0.104144109,0.0712730752,1.3469210991,1.3197380619,0.0839062314,0.1826894911,0.0961447473,0.0602686895,1.0969654924,1.0792819399,0.021734699,0.0393268522,0.1080030958,0.0823724219,1.4958573784,1.5158544219,0.1331416435,0.3216147656,0.0743722228,0.0576211154,1.251400988,1.1084524504,0.0262539352,0.0032916751
0.4401874111,0.0877380466,0.0584841764,1.2160422957,1.2021132774,0.0657399297,0.1281623801,0.0810976136,0.0503534267,1.0763213703,1.068117996,0.0222230942,0.0339197329,0.1100774554,0.0778152015,1.4879649562,1.4669579526,0.1263879632,0.2426569273,0.0838599171,0.0592865425,1.2705001612,1.1370692112,0.0612388442,0.0157158042
0.5378486636,0.0833944362,0.0548974358,1.1683777654,1.1604799721,0.0584871481,0.1271331825,0.0733419172,0.0492068476,1.0709499495,1.0669085816,0.0186724282,0.0198081042,0.1035990294,0.0728828011,1.4418271232,1.4435280884,0.1391180472,0.3022680689,0.071641405,0.0560901735,1.2453896424,1.1154566848,0.0268296547,0.0032961574
0.6355099162,0.0731902431,0.0484583592,1.1110822931,1.102358722,0.0347382773,0.0708485599,0.0668345667,0.0459291522,1.0701994185,1.0645104645,0.0176464594,0.0251134435,0.1015142613,0.0640773947,1.3966334329,1.4012055089,0.1758401801,0.4368748414,0.0695357774,0.0516565149,1.2131106019,1.1026630484,0.0283407221,0.0039551247
0.7331711687,0.0605041046,0.0431289186,1.0706492609,1.0663015548,0.0180112433,0.0166941321,0.059291883,0.0424200456,1.0642039143,1.0604678121,0.0159766808,0.0085110053,0.1025768742,0.0641950839,1.3768766812,1.3742577604,0.1534403223,0.432631494,0.0893104173,0.0575063515,1.2399302996,1.1192798174,0.0393753932,0.0147917165
0.8308324213,0.0519589871,0.0392759189,1.0606200112,1.0565474845,0.0144194018,0.0048194091,0.0514795433,0.038945955,1.060025257,1.0557108719,0.0142103058,0.00458025,0.1018845608,0.0656989389,1.3979246259,1.3897721706,0.1429729031,0.3676541958,0.077395793,0.0514228912,1.2738528506,1.1318730853,0.0628533678,0.0162567355
0.9284936738,0.0476082875,0.0370289623,1.0577869025,1.0530564855,0.0129823162,0.0022769271,0.0470742219,0.0366767407,1.0573477645,1.0526741818,0.0129415816,0.0021795435,0.0981000215,0.061223933,1.3581882455,1.3398941387,0.1382947273,0.4695629757,0.0814842314,0.0480690531,1.3019512363,1.1196278021,0.0727866405,0.0221264333


==> results/aleatoric_unc/aleatoric_loc_l2_unc_init_185400/tv_over_distance.csv <==
5.5593819721,0.1538702224,0.0262291035,0.758781294,0.2325720584
11.2943662702,0.0960345367,0.0305093911,0.5113844588,0.147539816
17.0293505683,0.0536752625,0.020136629,0.7229177214,0.1519444219
22.7643348663,0.0365483231,0.0176043769,0.5667349829,0.0937772969
28.4993191644,0.0214940406,0.0179150328,0.6096779003,0.0586848155
34.2343034625,0.0187109212,0.0171669226,0.648027636,0.0526274536
39.9692877606,0.0841288618,0.0855090757,0.4549331605,0.0501444373
45.7042720586,0.0329247854,0.0311901438,0.6050788732,0.0581569355
51.4392563567,0.022138061,0.0202872507,0.2184027763,0.0538052484
57.1742406548,0.0353567999,0.0317711183,0.1980286813,0.0650550765


==> results/aleatoric_unc/aleatoric_loc_l2_unc_init_185400/tv_over_iou.csv <==
0.0495424009,0.5422060088,0.0537572518,0.6355995904,0.106807938
0.1472036535,0.4859922817,0.0714670748,0.6519219645,0.0724964765
0.244864906,0.5084040378,0.2713433684,0.7215090502,0.112953674
0.3425261585,0.3345774729,0.0606942228,0.5915419835,0.0730036416
0.4401874111,0.1916005271,0.0400438573,0.4555624475,0.0975748618
0.5378486636,0.1658441313,0.0322882331,0.4526333512,0.077719015
0.6355099162,0.0858287162,0.0328767523,0.5427191568,0.0572697617
0.7331711687,0.0254379857,0.0163450067,0.4910837841,0.0745221425
0.8308324213,0.0128186907,0.0123579584,0.4471544946,0.0930706704
0.9284936738,0.0106259714,0.010419617,0.4809987476,0.0975722519


==> results/aleatoric_unc/aleatoric_loc_l2_unc_init_185400/unc_over_distance.csv <==
5.5593819721,0.0618393365,0.0675275187,1.1739125031,1.1818877835,0.052849018,0.0940414289,0.047628505,0.0648084136,1.0836348541,1.0962998911,0.0188032993,0.0040753416,0.115591501,0.0904234442,1.5833717735,1.5682554384,0.1601796261,0.4418974942,0.089678934,0.0600399646,1.4701216247,1.2315328269,0.1169683552,0.0724882263
11.2943662702,0.0656972063,0.0510465106,1.1375510142,1.1428727017,0.0389042743,0.0477823829,0.0593385155,0.045563127,1.0849661329,1.0949887478,0.0245051799,0.0092506568,0.1012311335,0.0669135456,1.4105763535,1.429261346,0.1623478366,0.3910727748,0.0823334533,0.0565108291,1.3625981822,1.165659144,0.0873571571,0.0299790848
17.0293505683,0.0559086385,0.040686785,1.0927700327,1.0844923925,0.0215522168,0.0281612796,0.052029388,0.0372222448,1.0634553941,1.0565993974,0.0154799137,0.0120391134,0.108864585,0.0812745853,1.503057011,1.5624181825,0.1558058186,0.4685213169,0.079706614,0.0583381212,1.2786269418,1.1312183818,0.0447137421,0.0657358951
22.7643348663,0.0589594962,0.0423313786,1.0783242393,1.0723236785,0.0190066719,0.0197012956,0.0564937594,0.0396463306,1.0608502656,1.0549527263,0.0146231215,0.0122040091,0.1169105298,0.0956997867,1.6000097871,1.5796548953,0.1276337127,0.1842133035,0.0725420384,0.0641739461,1.2681258738,1.126348155,0.0279736377,0.0036429904
28.4993191644,0.0631745993,0.0424795391,1.0689641183,1.0591499815,0.0152568333,0.0089404752,0.0616593898,0.0412873262,1.0614333374,1.0540605038,0.0143124295,0.0083058823,0.1065455857,0.0804525729,1.5012504967,1.522307322,0.1186796885,0.3041676143,0.0629971559,0.048283972,1.2264599108,1.0986738501,0.0251662322,0.0042052282
34.2343034625,0.0673885729,0.0435425084,1.0659219907,1.0559112812,0.0147097401,0.0088457062,0.066424548,0.042428942,1.0614763866,1.0538584389,0.0144143518,0.0090387879,0.1068579366,0.0943027744,1.5770448497,1.63581328,0.1204745377,0.3093654201,0.0677213739,0.0553972431,1.2060588331,1.096816938,0.0225111379,0.0029118432
39.9692877606,0.0772603063,0.0490048249,1.0745535446,1.0622509124,0.01677436,0.0389431901,0.0772737315,0.0487385043,1.0697726933,1.0609223384,0.0165874584,0.0403889436,0.1041362712,0.0721288712,1.3811320704,1.4214686369,0.115313079,0.2697592538,0.0654421893,0.0527330194,1.2028083579,1.0921259746,0.0215471149,0.0030814773
45.7042720586,0.0784720647,0.048628581,1.0748994197,1.0601270235,0.0166584349,0.0149897637,0.0785526278,0.0474259811,1.0658336925,1.056932532,0.0163454879,0.0158310264,0.1041346576,0.075887772,1.4308906868,1.5757571515,0.1572084263,0.2749441142,0.0622278691,0.0569141096,1.2238594782,1.0996477063,0.0215940735,0.0029017842
51.4392563567,0.0873723968,0.0533551173,1.0765522229,1.0647650837,0.0183028429,0.0054868368,0.0868139146,0.0519113907,1.0713773024,1.062335181,0.0181107977,0.0054913677,0.0855437613,0.0608024321,1.3700257812,1.3689064618,0.0874839595,0.0419614792,0.0670727143,0.0589556352,1.2138041236,1.0901914376,0.0208000674,0.002988739
57.1742406548,0.0954247776,0.0654794295,1.1019588697,1.0814786716,0.0201210037,0.00689781,0.0974844209,0.0637367506,1.0880116004,1.0782987366,0.0199936474,0.0072980323,0.1079446959,0.0637405654,1.3354612818,1.333168621,0.0702597411,0.0796958992,0.0671689803,0.0721932954,1.2369960106,1.1014828179,0.0209204142,0.0034295002


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep/entropy_over_distance.csv <==
5.61904365657264,0.215605305130589,0.059323843694249,0.422270683953998,0.518550433796393
11.2336910380234,0.14789338117514,0.043631319768191,0.484682516014639,0.645002399148196
16.8483384194743,0.090520630399384,0.037590028132473,0.471106482216197,0.592840690307425
22.4629858009251,0.093646153319395,0.046726019834402,0.38645774532331,0.713969941178581
28.0776331823759,0.095198655719331,0.057910769977004,0.392651414725327,0.932803899231166
33.6922805638267,0.097914428422642,0.070235711509597,0.443824923856455,0.902567815067127
39.3069279452775,0.09885388900924,0.086715650440003,0.401032172138754,0.0
44.9215753267283,0.095496474332325,0.082580617582585,0.405557566642024,0.0
50.5362227081791,0.107706743584742,0.102079416956132,0.353210321457738,0.0
56.1508700896299,0.168830644327894,0.166289482543068,0.515046871024069,0.0


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep/entropy_over_iou.csv <==
0.048440318381648,0.372543500733032,0.169672026253459,0.412433462243126,0.49063610834307
0.145222853974196,0.409409051763838,0.141370901490578,0.417775839227653,0.662295169057314
0.242005389566743,0.335762596480332,0.148356447860719,0.430598133084734,0.455419066586024
0.338787925159291,0.319478933795036,0.111726743830827,0.477497820524322,0.687871596745473
0.435570460751839,0.191485997509009,0.076732791668432,0.442221644651027,0.380429500478119
0.532352996344386,0.154269685323538,0.082876725749455,0.460200184942152,0.631400411823907
0.629135531936934,0.079679930682957,0.061452626831712,0.465604854839646,0.547940888804151
0.725918067529481,0.051188135531854,0.046792808932418,0.475603313085331,0.518653030718604
0.822700603122029,0.037259941514004,0.035758283985619,0.501624620193456,0.586973737876086
0.919483138714577,0.027210478781621,0.027160248496118,0.608052662563227,0.485545104937392


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep/iou_hist.csv <==
0.0,1547.0,1018.0,134.0,353.0
0.01,11.0,3.0,8.0,0.0
0.02,7.0,1.0,6.0,0.0
0.03,5.0,1.0,4.0,0.0
0.04,6.0,2.0,4.0,0.0
0.05,8.0,1.0,7.0,0.0
0.06,5.0,1.0,3.0,1.0
0.07,7.0,0.0,6.0,1.0
0.08,5.0,0.0,5.0,0.0
0.09,5.0,1.0,2.0,2.0
0.1,7.0,2.0,5.0,0.0
0.11,4.0,0.0,4.0,0.0
0.12,5.0,0.0,4.0,1.0
0.13,10.0,0.0,8.0,2.0
0.14,6.0,1.0,5.0,0.0
0.15,8.0,2.0,6.0,0.0
0.16,7.0,0.0,7.0,0.0
0.17,5.0,0.0,4.0,1.0
0.18,7.0,2.0,5.0,0.0
0.19,9.0,0.0,8.0,1.0
0.2,10.0,2.0,8.0,0.0
0.21,8.0,2.0,6.0,0.0
0.22,9.0,3.0,6.0,0.0
0.23,12.0,3.0,7.0,2.0
0.24,10.0,3.0,5.0,2.0
0.25,15.0,11.0,4.0,0.0
0.26,13.0,8.0,4.0,1.0
0.27,16.0,5.0,8.0,3.0
0.28,13.0,7.0,4.0,2.0
0.29,10.0,1.0,8.0,0.0
0.3,10.0,4.0,6.0,0.0
0.31,10.0,5.0,3.0,1.0
0.32,17.0,8.0,7.0,1.0
0.33,17.0,6.0,8.0,2.0
0.34,12.0,6.0,6.0,0.0
0.35,19.0,9.0,10.0,0.0
0.36,16.0,7.0,8.0,1.0
0.37,18.0,9.0,9.0,0.0
0.38,19.0,9.0,9.0,1.0
0.39,13.0,9.0,4.0,0.0
0.4,22.0,16.0,6.0,0.0
0.41,17.0,12.0,5.0,0.0
0.42,24.0,14.0,8.0,1.0
0.43,24.0,19.0,3.0,0.0
0.44,21.0,15.0,5.0,0.0
0.45,28.0,21.0,7.0,0.0
0.46,28.0,24.0,4.0,0.0
0.47,28.0,18.0,9.0,1.0
0.48,26.0,17.0,8.0,0.0
0.49,30.0,21.0,9.0,0.0
0.5,38.0,32.0,3.0,1.0
0.51,42.0,34.0,6.0,1.0
0.52,39.0,31.0,6.0,0.0
0.53,39.0,33.0,3.0,0.0
0.54,45.0,39.0,5.0,0.0
0.55,43.0,36.0,4.0,0.0
0.56,39.0,36.0,2.0,0.0
0.57,43.0,39.0,3.0,0.0
0.58,41.0,39.0,2.0,0.0
0.59,56.0,55.0,1.0,0.0
0.6,53.0,49.0,4.0,0.0
0.61,57.0,52.0,3.0,2.0
0.62,65.0,63.0,1.0,0.0
0.63,69.0,66.0,2.0,1.0
0.64,85.0,80.0,1.0,3.0
0.65,87.0,86.0,1.0,0.0
0.66,85.0,84.0,0.0,1.0
0.67,85.0,82.0,3.0,0.0
0.68,104.0,101.0,3.0,0.0
0.69,113.0,111.0,1.0,1.0
0.7,108.0,108.0,0.0,0.0
0.71,95.0,94.0,1.0,0.0
0.72,105.0,103.0,2.0,0.0
0.73,123.0,123.0,0.0,0.0
0.74,129.0,128.0,1.0,0.0
0.75,155.0,154.0,1.0,0.0
0.76,162.0,161.0,0.0,1.0
0.77,149.0,149.0,0.0,0.0
0.78,158.0,157.0,1.0,0.0
0.79,171.0,170.0,1.0,0.0
0.8,180.0,179.0,0.0,1.0
0.81,176.0,176.0,0.0,0.0
0.82,162.0,162.0,0.0,0.0
0.83,172.0,172.0,0.0,0.0
0.84,135.0,134.0,1.0,0.0
0.85,149.0,149.0,0.0,0.0
0.86,144.0,144.0,0.0,0.0
0.87,131.0,131.0,0.0,0.0
0.88,121.0,121.0,0.0,0.0
0.89,98.0,98.0,0.0,0.0
0.9,97.0,97.0,0.0,0.0
0.91,71.0,71.0,0.0,0.0
0.92,43.0,43.0,0.0,0.0
0.93,37.0,37.0,0.0,0.0
0.94,17.0,17.0,0.0,0.0
0.95,5.0,5.0,0.0,0.0
0.96,3.0,3.0,0.0,0.0
0.97,0.0,0.0,0.0,0.0
0.98,0.0,0.0,0.0,0.0


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep/iou_over_distance.csv <==
5.61904365657264,0.443347979203153,0.626895735928654,0.220254411703638,0.003639860491397
11.2336910380234,0.576393016006518,0.700459186660374,0.280386297622619,0.03446925723397
16.8483384194743,0.641616965381375,0.706997012746323,0.267942234177679,0.260941286659965
22.4629858009251,0.592286031702452,0.647747461419465,0.232009483711758,0.160009163150979
28.0776331823759,0.563873134385999,0.587463534282338,0.14702862623142,0.0
33.6922805638267,0.542085769778355,0.556074574349505,0.301819944894167,0.047834764787936
39.3069279452775,0.463199170127772,0.466433211498378,0.158469720316658,0.0
44.9215753267283,0.477156320313065,0.476931010297787,0.162462817363824,0.0
50.5362227081791,0.387323323290577,0.3907642609466,0.130244664565427,0.0
56.1508700896299,0.306664116693669,0.311466882853267,0.31192534053039,0.0


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep/sincos_over_distance_to_base_angle.csv <==
2.22859336143991,0.009422321216195,0.01265965540679,1.0021375979219
6.68463242645979,0.08681061469521,0.011810107419374,5.63366388539851
11.1406714914797,0.152754679992098,0.028047132357991,9.90557154403117
15.5967105564995,0.210137360204115,0.055393438706761,14.373135255935
20.0527496215194,0.247046892618836,0.074495741658124,15.0446964686231
24.5087886865393,0.277214613357296,0.125709958638868,16.9937285062397
28.9648277515592,0.322867273927811,0.226768680307288,24.333832232796
33.4208668165791,0.328935068831614,0.274587212926387,24.8594499263964
37.8769058815989,0.322623370763133,0.347624754022988,29.3564390733299
42.3329449466188,0.314928829421473,0.562071198933748,39.9468864712772


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep/stddev_over_iou.csv <==
0.048440318381648,0.298844986246284,0.349109603463865,1.08855398492882,1.06931968153469,0.022422158294459,0.090417500376714,0.702786242326789,0.679412432854819,1.0616445088892,1.02783424652796,0.077071516138984,0.087431207969075,0.269414355488219,0.319164002893373,1.09732746522587,1.08465745153166,0.009302543160746,0.102581367416434,0.149346501121149,0.561828690348203,1.10917548894416,1.06279589071383,0.014870657310666,0.091038513584191
0.145222853974196,0.230714506375342,0.192401162991762,1.09213369957146,1.07206443349008,0.017585508734351,0.07766731210568,0.06619341837672,0.017308118544216,1.01146435081993,1.00492400473195,0.078536308398737,0.003385286366415,0.190558116827653,0.11361032078673,1.09588273725602,1.06628791669125,0.009771311786576,0.068654820497407,0.123082648651694,0.083196468414574,1.04577993385886,1.02848544633078,0.008031149487278,0.021154097332202
0.242005389566743,0.198500217633537,0.133798801879654,1.08010492772069,1.05501691593008,0.062632953103737,0.097060557868173,0.341106208678031,0.198490302559066,1.04644865784254,1.0415237802545,0.144948232970034,0.087357777752734,0.142585196688194,0.136643703127634,1.09583866661407,1.0728342619448,0.009793446210222,0.117897888072341,0.062212987832245,0.068052142392444,1.13400012044298,1.09793636656856,0.020432173787968,0.203225311338943
0.338787925159291,0.179233589300511,0.161555084039852,1.07310145717402,1.05101791041155,0.04253937486001,0.045212582909555,0.326474824186082,0.191188799165327,1.0373291184035,1.02206918951293,0.083476156663503,0.039265964941353,0.112031161162585,0.145867341123,1.10380322035414,1.07209108199509,0.009590008234914,0.026111762793331,0.062021442509836,0.024923997099654,1.0442393777621,1.01506128310617,0.008533857084931,0.02056276303759
0.435570460751839,0.109671964927202,0.069203832230792,1.05560043298995,1.03207338645155,0.066364166162029,0.063120739488628,0.078162098989411,0.060126672466258,1.02537810528057,1.01040363940485,0.089915334125279,0.045382970410264,0.108260367960959,0.074165779681976,1.10331302273723,1.06377354830222,0.008832183309521,0.066884318679752,0.422902577104521,0.294184560371793,1.05154901229382,1.06645250831957,0.00843226073086,0.017209018495973
0.532352996344386,0.072217505629189,0.082635508057607,1.04786621642541,1.02570508977729,0.054657903526176,0.037594561816926,0.064316690061422,0.078510328951424,1.02387615488064,1.00857952049615,0.06040758830544,0.024747907563206,0.085273868479409,0.066618124555405,1.09052527913746,1.06304338398562,0.008556968629804,0.039805245207286,0.12942777695217,0.013862798871782,1.13658737533183,1.02064723330442,0.01305975308438,0.02966756035014
0.629135531936934,0.037893371045625,0.03908737840725,1.0329311036705,1.01088561777166,0.062007683664444,0.023087951651498,0.035031827919527,0.037667304650455,1.0297279581193,1.00828799896965,0.064085922783684,0.020392765290333,0.078413309218666,0.082999860188319,1.1117143762215,1.06850920318713,0.008965362115739,0.057798363836742,0.090628381784769,0.030652945696396,1.113924286827,1.02883944740214,0.012024119577841,0.029608463217678
0.725918067529481,0.034989625052232,0.031962978896465,1.02931685764338,1.00839745042169,0.054018369807119,0.016067897366541,0.03450889350685,0.031605850394051,1.02888500003108,1.00764099848762,0.054938626427862,0.016222663783615,0.083538488708713,0.064411459644408,1.09577923547914,1.06263702646597,0.008287083163828,0.058779660400134,0.068545119864983,0.037656373405201,1.08010333589446,1.04237104459357,0.013272229633243,0.031538741708204
0.822700603122029,0.027892721441947,0.020660175728957,1.02443336040255,1.00693218666386,0.031060044910145,0.007570923269676,0.027558650965102,0.020641519640448,1.02396549765727,1.00663220946398,0.030494453811533,0.007344648637392,0.074011349344203,0.072830716360287,1.11148185449,1.11114476676069,0.009921299245671,0.026839579029107,0.094649380299039,0.071767957381798,1.10487218432231,1.0211499968043,0.012556947721559,0.028764552223008
0.919483138714577,0.023566284472415,0.017219385462248,1.0159844901169,1.00474613906431,0.014943807287575,0.002114330004471,0.023663921560131,0.017138512286954,1.01603020089135,1.00475022663064,0.015061271586651,0.002142609538207,0.160298594717375,0.051105502935781,1.14463051881049,1.11484508340495,0.017583478379196,0.02527586141277,0.201488251628984,0.015013961616823,1.06339282901449,1.04395444823679,0.012955490140689,0.008182817693615


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep/tv_over_distance.csv <==
5.61904365657264,0.30601767444096,0.04690151680356,0.682969779799645,1.03584351156328
11.2336910380234,0.470999086983734,0.170294826810719,1.06522723302004,0.870405412972444
16.8483384194743,0.167923684079331,0.095243739760404,0.92688671586783,2.05923476577579
22.4629858009251,0.466250497567016,0.361743740623099,0.247282951125895,0.568208079200234
28.0776331823759,0.20897743490226,0.207773073333598,0.196445751947672,0.334375195802358
33.6922805638267,0.460293059268696,0.470056621578208,0.222202910173871,0.01933567431897
39.3069279452775,1.2713604926335,1.28161759608844,2.46245174059813,0.0
44.9215753267283,1.76019794671044,1.76908238031154,1.10706938534517,0.0
50.5362227081791,0.809616516470472,0.825394423440349,0.047367084486493,0.0
56.1508700896299,0.801438484839431,0.790963188859356,0.063296405885834,0.0


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep/tv_over_iou.csv <==
0.048440318381648,1.60975180220459,5.76924801205402,0.851261806320342,1.12724882552282
0.145222853974196,0.526797509829854,0.022279006862438,0.276195404630997,0.02694541915217
0.242005389566743,0.649586988585495,1.38401407298937,0.298681531663177,0.181727780251087
0.338787925159291,0.580418921620725,1.55654657061679,0.126027088570324,0.010460119202156
0.435570460751839,0.317702457559814,0.175770488436755,0.104920631978255,0.467151236347936
0.532352996344386,0.233768376967045,0.246492615942862,0.052518419591258,0.034803860583679
0.629135531936934,0.08010479882655,0.078595065940464,0.061152455725772,0.023487010117528
0.725918067529481,0.046538352869369,0.04691858041325,0.051160944698452,0.024570246410606
0.822700603122029,0.015821304181023,0.015444071832101,0.043947762418168,0.026600900181869
0.919483138714577,0.004338221395333,0.004385941498019,0.063758239657503,0.046685996157258


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep/unc_over_distance.csv <==
5.61904365657264,0.118981106958596,0.117241283032904,1.05680424696512,1.05147062557105,0.018789405252097,0.017836023945589,0.034396725699202,0.039227199531678,1.01974728675473,1.00813427129532,0.023498027959199,0.005587001438153,0.293673567482404,0.135185714268353,1.09819265583113,1.09553057775214,0.012731039382445,0.104732868428252,0.33622071772285,0.350140866309451,1.14141694721124,1.16310515303276,0.010647570680809,0.029339433789251
11.2336910380234,0.133199409824227,0.098765026574168,1.06437723882491,1.04638646952536,0.028117668512034,0.022400418128818,0.069828334162027,0.035646577961366,1.04519515417616,1.02334813829245,0.032789003466501,0.01232089760922,0.228496427719091,0.204289158722466,1.11184697074719,1.09027379001681,0.010516053402308,0.031807943589816,0.344807616226315,0.308739803724329,1.15152679584196,1.15354911011171,0.009550263078846,0.062450756773055
16.8483384194743,0.049316848172391,0.05002244059126,1.03991564563726,1.01507458438001,0.039727751000091,0.028070761169414,0.037700592507851,0.031374249015991,1.03294609175606,1.00927833069229,0.0441699538518,0.016047385921728,0.246232258747589,0.287044205015119,1.11450948191033,1.09388107154092,0.01005152404657,0.075054564138566,0.150832865494451,0.404753835975946,1.09054940049341,1.03900783331008,0.014492708638693,0.041896456329698
22.4629858009251,0.073531511584774,0.097534795378499,1.03905871346468,1.01712019804977,0.054871227158575,0.03380505721123,0.051801820742275,0.060002509467593,1.03120900980242,1.00957537500801,0.059746649845937,0.024080464659115,0.137507725152551,0.080256831226475,1.11440827465329,1.10285428798228,0.009968474875072,0.060097570041177,0.134863073001294,0.206438108505925,1.11215187022637,1.04516669064491,0.012983550842831,0.09077031217333
28.0776331823759,0.052956155434115,0.072573374644195,1.02484150736101,1.00934923400337,0.047768427021808,0.019184216553714,0.048224575511327,0.072852095879906,1.02117171585912,1.0065405439498,0.050320938914266,0.013323276033611,0.101837489643658,0.085370712075242,1.08534279344622,1.053133824462,0.008791958502522,0.123853625856609,0.162694860452261,0.081291761298671,1.06335476752254,1.03431396980671,0.008162999652359,0.044557377383556
33.6922805638267,0.086800318972441,0.066411918383961,1.02510152038732,1.01335156356826,0.046999138168443,0.018255390982758,0.085176141497734,0.065205708704459,1.02021017610227,1.00737792050557,0.047974250372887,0.011419931569088,0.09335409278459,0.108945308431059,1.06777370658559,1.03910417293047,0.007913146184524,0.149512086693105,0.063056220174058,0.044629493477964,1.05315482600432,1.04146009793994,0.009129788985711,0.020052567203575
39.3069279452775,0.141148103937804,0.145368638140204,1.02972147864806,1.01358298901922,0.073573324432634,0.041869541566244,0.138274871670047,0.141560377334998,1.02171733018067,1.00803123623794,0.074663966004813,0.041881231873032,0.387874371756998,0.719794922140274,1.11081172560557,1.11896192708904,0.01641353168094,0.170428527972111,0.0,0.0,0.0,0.0,0.0,0.0
44.9215753267283,0.111346978599483,0.112859024100986,1.02345795052347,1.01139023370402,0.064880218685571,0.030304338393321,0.108456369021115,0.110421116592844,1.01601933858858,1.0054251738817,0.065057810402729,0.016058377933658,0.275625727590459,0.288236101871085,1.08648990441425,1.07066470100318,0.009424287673799,0.075350699832499,0.0,0.0,0.0,0.0,0.0,0.0
50.5362227081791,0.09131036926379,0.157393151798464,1.01466256794039,1.00730442373038,0.076484112708241,0.009036343793699,0.089749941862989,0.156738059870212,1.0140976907193,1.00586204468795,0.078127465231105,0.009008693675553,0.09277580355991,0.082837622470694,1.08382309662603,1.04775494490444,0.011258936346134,0.050404145896005,0.0,0.0,0.0,0.0,0.0,0.0
56.1508700896299,0.072161020887985,0.140897169134324,1.018414208362,1.01269932007477,0.069662147278615,0.137756270930983,0.071518881160322,0.139241926529386,1.01822470931537,1.01189928615013,0.069047730955757,0.131494694835865,0.068479320760581,0.052100823502919,1.05512039224318,1.03921911798883,0.00574003626307,0.07554689455264,0.0,0.0,0.0,0.0,0.0,0.0


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep_al/entropy_over_distance.csv <==
5.62550077491359,0.217015925609732,0.063471802380453,0.461582002396934,0.53444482375268
11.2346228690154,0.148070568743852,0.040034717586747,0.479831085714534,0.507561649526373
16.8437449631171,0.095936877955921,0.039450368081025,0.480693286556417,0.516859843203019
22.4528670572189,0.092611333333367,0.048226000891345,0.38067910347503,0.766384670841467
28.0619891513206,0.091467881931547,0.056692906543438,0.427924822457831,0.781333696534099
33.6711112454224,0.093626828778428,0.072125519511895,0.423487496311465,0.641084340276594
39.2802333395242,0.089486394240587,0.082355050535187,0.351081871929634,1.00623109918206
44.8893554336259,0.099314687822534,0.077805834736493,0.393948431675654,1.03431407854407
50.4984775277277,0.109802300395505,0.105106478035904,0.407028962015958,1.03005026971215
56.1075996218294,0.171274403397727,0.171274403397727,0.47983285524975,0.0


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep_al/entropy_over_iou.csv <==
0.048423042795319,0.387707933776351,0.209377986290497,0.406972313183835,0.579855880156061
0.145265340835341,0.363508087754463,0.173881587283674,0.380772084727319,0.502438366186859
0.242107638875364,0.35014566069289,0.129742499676223,0.439431064679864,0.530993138872435
0.338949936915387,0.32669258130855,0.141285891412739,0.466584768803558,0.456271021767085
0.435792234955409,0.200687726389726,0.084855070918255,0.450529576142868,0.714158784350238
0.532634532995432,0.141732694173352,0.078834774243851,0.460046357738545,0.486280983210993
0.629476831035455,0.083088632593808,0.061326361378698,0.517416334864766,0.457881914957391
0.726319129075477,0.051801483972164,0.045092392578517,0.461195633156976,0.548170184967761
0.8231614271155,0.037225639112759,0.036892462257307,0.543971190362153,0.975649101526501
0.920003725155523,0.027780001309927,0.02763147437817,0.522872156172777,0.713681566270918


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep_al/iou_hist.csv <==
0.0,1543.0,1015.0,125.0,359.0
0.01,8.0,3.0,5.0,0.0
0.02,4.0,1.0,3.0,0.0
0.03,6.0,1.0,5.0,0.0
0.04,8.0,0.0,8.0,0.0
0.05,2.0,0.0,2.0,0.0
0.06,9.0,3.0,4.0,2.0
0.07,1.0,0.0,1.0,0.0
0.08,8.0,1.0,7.0,0.0
0.09,4.0,0.0,4.0,0.0
0.1,2.0,0.0,2.0,0.0
0.11,9.0,3.0,6.0,0.0
0.12,4.0,0.0,2.0,2.0
0.13,5.0,1.0,4.0,0.0
0.14,7.0,1.0,6.0,0.0
0.15,7.0,2.0,4.0,1.0
0.16,13.0,1.0,11.0,1.0
0.17,2.0,0.0,2.0,0.0
0.18,5.0,1.0,3.0,0.0
0.19,13.0,3.0,7.0,3.0
0.2,6.0,3.0,3.0,0.0
0.21,10.0,2.0,6.0,0.0
0.22,11.0,3.0,8.0,0.0
0.23,12.0,2.0,10.0,0.0
0.24,11.0,5.0,6.0,0.0
0.25,21.0,10.0,8.0,3.0
0.26,15.0,6.0,6.0,3.0
0.27,11.0,3.0,6.0,2.0
0.28,18.0,6.0,11.0,1.0
0.29,16.0,7.0,9.0,0.0
0.3,17.0,8.0,7.0,2.0
0.31,9.0,6.0,3.0,0.0
0.32,14.0,4.0,8.0,1.0
0.33,13.0,6.0,4.0,3.0
0.34,15.0,4.0,10.0,1.0
0.35,18.0,6.0,12.0,0.0
0.36,22.0,7.0,15.0,0.0
0.37,27.0,16.0,11.0,0.0
0.38,22.0,13.0,8.0,1.0
0.39,14.0,9.0,5.0,0.0
0.4,21.0,16.0,5.0,0.0
0.41,17.0,11.0,6.0,0.0
0.42,20.0,15.0,5.0,0.0
0.43,21.0,17.0,4.0,0.0
0.44,22.0,15.0,7.0,0.0
0.45,27.0,19.0,7.0,1.0
0.46,26.0,18.0,8.0,0.0
0.47,35.0,26.0,9.0,0.0
0.48,24.0,18.0,4.0,1.0
0.49,28.0,23.0,5.0,0.0
0.5,37.0,33.0,3.0,0.0
0.51,38.0,26.0,10.0,0.0
0.52,35.0,30.0,2.0,0.0
0.53,52.0,45.0,5.0,0.0
0.54,35.0,31.0,3.0,0.0
0.55,40.0,35.0,4.0,0.0
0.56,40.0,36.0,2.0,2.0
0.57,45.0,42.0,3.0,0.0
0.58,49.0,42.0,4.0,0.0
0.59,50.0,47.0,2.0,1.0
0.6,49.0,46.0,3.0,0.0
0.61,57.0,54.0,2.0,0.0
0.62,68.0,67.0,0.0,1.0
0.63,56.0,54.0,2.0,0.0
0.64,78.0,77.0,1.0,0.0
0.65,84.0,84.0,0.0,0.0
0.66,87.0,85.0,2.0,0.0
0.67,105.0,98.0,5.0,1.0
0.68,106.0,104.0,2.0,0.0
0.69,106.0,104.0,2.0,0.0
0.7,103.0,101.0,2.0,0.0
0.71,108.0,107.0,1.0,0.0
0.72,117.0,114.0,3.0,0.0
0.73,108.0,107.0,1.0,0.0
0.74,141.0,140.0,0.0,1.0
0.75,161.0,158.0,3.0,0.0
0.76,146.0,146.0,0.0,0.0
0.77,146.0,146.0,0.0,0.0
0.78,152.0,152.0,0.0,0.0
0.79,168.0,167.0,0.0,1.0
0.8,171.0,171.0,0.0,0.0
0.81,189.0,189.0,0.0,0.0
0.82,164.0,164.0,0.0,0.0
0.83,176.0,176.0,0.0,0.0
0.84,152.0,152.0,0.0,0.0
0.85,134.0,134.0,0.0,0.0
0.86,142.0,142.0,0.0,0.0
0.87,133.0,133.0,0.0,0.0
0.88,124.0,124.0,0.0,0.0
0.89,110.0,110.0,0.0,0.0
0.9,78.0,78.0,0.0,0.0
0.91,72.0,72.0,0.0,0.0
0.92,51.0,51.0,0.0,0.0
0.93,32.0,32.0,0.0,0.0
0.94,15.0,15.0,0.0,0.0
0.95,7.0,7.0,0.0,0.0
0.96,2.0,2.0,0.0,0.0
0.97,0.0,0.0,0.0,0.0
0.98,0.0,0.0,0.0,0.0


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep_al/iou_over_distance.csv <==
5.62550077491359,0.444341599876122,0.624876633085062,0.234628548220146,0.002829968971971
11.2346228690154,0.579083962899185,0.704106051035713,0.304396392067998,0.004725379238585
16.8437449631171,0.634994012916197,0.702387458244008,0.280506071622043,0.273320095865615
22.4528670572189,0.596804881608303,0.649726343749614,0.223072262195084,0.169038449275666
28.0619891513206,0.565310377147653,0.588565264300846,0.155599835912031,0.018806746675509
33.6711112454224,0.542165976296439,0.551475508750447,0.295280448354927,0.183468405584651
39.2802333395242,0.46967295816269,0.472120054661639,0.173424537757433,0.012867791904319
44.8893554336259,0.462338163089986,0.471400360798911,0.230777364537749,0.061432215014228
50.4984775277277,0.3858611636621,0.391075503711588,0.153765014820408,0.0
56.1075996218294,0.313174137286896,0.313174137286896,0.269333347336545,0.0


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep_al/sincos_over_distance_to_base_angle.csv <==
2.24303328606234,0.063887872112552,0.047026822353151,4.28420991836374
6.72854862218482,0.108322807735468,0.022662739126671,7.13164230365977
11.2140639583073,0.245971839878945,0.047149399932153,14.0969977365827
15.6995792944298,0.476513805191855,0.075817824924665,24.1244336836248
20.1850946305522,1.05454197165972,0.123051408653347,44.2949094167496
24.6706099666747,1.99343885340452,0.188316930979589,61.4431036921808
29.1561253027972,2.88730965819436,0.277077185701658,72.9447580455223
33.6416406389197,2.83259484569261,0.320709196671817,74.0389813086692
38.1271559750421,3.35620596564364,0.477436213281401,78.5221925375043
42.6126713111646,3.52645204997812,0.666518944887106,81.7978870495529


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep_al/stddev_over_iou.csv <==
0.048423042795319,0.369519244635566,0.327277982474438,1.55909633029407,1.59330199567802,0.269315329228809,0.276626998735689,0.694188157054172,0.305185961875726,1.22869561038662,1.14219119837433,0.087051465578208,0.086253371426375,0.211912381487924,0.324467446566937,1.59709053002284,1.67622702949768,0.308421633609042,0.312201801775577,0.097387027926743,0.1325213938253,1.76457964698433,1.36821770057165,0.215565721737221,0.091560350847431
0.145265340835341,0.341878743077229,0.666422079029005,1.55217750752817,1.63155452783844,0.342225840584087,0.303452802575246,0.759146164928097,2.60798978037201,1.10787992739792,1.08927275599103,0.443880470872197,0.061951821946119,0.312844105911526,0.253628909968856,1.66943411163026,1.7955497296948,0.329261198357651,0.397329478679846,0.180782082024962,1.28589567029849,1.77705872996753,1.44828200084583,0.306031759828329,0.307214946951717
0.242107638875364,0.275059228093596,0.314023109182017,1.58756917452899,1.55365899635656,0.455290158803715,0.240629465898792,0.445020962739363,0.616860578845566,1.31824417258651,1.07956563895311,0.703950748728756,0.09073186602614,0.262101034750231,0.135632231715135,1.63508820910667,1.73460078927413,0.317677397979423,0.337840612046421,0.353521328419447,0.31139503698796,1.75221914620553,1.49097737303702,0.259387122932822,0.11868009576574
0.338949936915387,0.200497242081089,0.252733262461227,1.42661809800877,1.44975599719726,0.312906367075544,0.197488765961011,0.275704202248488,0.393412296402243,1.11292799265412,1.07229713849527,0.2964537066824,0.080777565070499,0.138173692626879,0.109736657352187,1.67946892156686,1.78611242850315,0.31072107104895,0.305047709844075,0.161601002116434,0.155965079638091,1.69971482557714,1.53769743037685,0.326056485275992,0.189048455054448
0.435792234955409,0.177401855545627,0.157301553032911,1.34807740423236,1.29516524540751,0.357198877379481,0.131817103778696,0.181346067486779,0.174551913706303,1.19986903065742,1.06656062678115,0.366921074354754,0.054624665308525,0.143736564958304,0.144473580876365,1.67106340195166,1.75983724478993,0.315800015061327,0.309724077027675,0.122387260198593,0.113800065591931,1.62051453660109,1.48706838248066,0.222005572868511,0.113655491926086
0.532634532995432,0.109696574616995,0.092352627255073,1.23424008522375,1.22169247078394,0.266625458438933,0.075799157554699,0.081312998217557,0.069413977815491,1.10375773920904,1.04362020696664,0.264473289221498,0.038907414184868,0.151144068169577,0.148638629682616,1.67041875581644,1.78625031925519,0.325928325235674,0.337757306988351,0.144624696113169,0.129923117347062,1.58131858438584,1.38450571522061,0.288902292959392,0.127906410489231
0.629476831035455,0.070028468077623,0.056236154393797,1.17255268650881,1.09634110236862,0.259927197891134,0.041148506042022,0.06296831682683,0.048450919017393,1.14509656225963,1.04799894013915,0.261868536439869,0.032880538453216,0.147374729936322,0.151192533473174,1.6986911347844,1.85213853822071,0.330202736270924,0.306810956551797,0.100483582355082,0.107114436104894,1.49333670669047,1.40367074293585,0.208097626455128,0.095808156765997
0.726319129075477,0.05813803529875,0.042183192826259,1.15674770591858,1.05539127300353,0.24318888298006,0.024588074376485,0.05685701844692,0.040457843429623,1.15086889001727,1.04586560957501,0.237826833016751,0.020719468233915,0.145120782835875,0.155014063639101,1.6790523747228,1.78528443329713,0.318357380456291,0.319839739434731,0.174085524631664,0.121601673890837,1.57138005676887,1.56521010498248,0.258550985017791,0.133388707763515
0.8231614271155,0.049693925337978,0.037574136543029,1.10164734839936,1.0387173415446,0.126191520396177,0.009717363793318,0.049591805668797,0.037531806122334,1.10069836786019,1.03847657856071,0.124375995824962,0.009628200752539,0.155641865151535,0.208759009339181,1.68470826557877,1.85854464800242,0.334738986566663,0.285188676623095,0.114980139769614,0.089432147797197,1.43757284367649,1.29288640683175,0.185217463877052,0.096127280266956
0.920003725155523,0.043908076522757,0.031240410365152,1.06820320290649,1.03054941262933,0.035733110557953,0.002970639109597,0.043928324774399,0.031220529200084,1.06848757458185,1.03063036147388,0.035896969348575,0.003005162973399,0.150038190723325,0.187145162982723,1.6694550193267,1.84007600607686,0.33157636375668,0.294713837166245,0.06707075284794,0.091579507570714,1.56070887229404,1.27473899859072,0.214089476503432,0.103483570273966


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep_al/tv_over_distance.csv <==
5.62550077491359,0.653827431110334,0.286617345957599,1.39902373324684,1.48032913847589
11.2346228690154,0.895603873006831,0.633354266582397,1.06338208998313,2.0502537823692
16.8437449631171,1.07567357285333,1.01934482464309,1.40332046000342,0.470806519429762
22.4528670572189,1.2655922777253,1.10321857684224,0.849776102279602,1.8116668316229
28.0619891513206,1.15011949715883,1.13891343271685,1.02679131231074,8.55943446251853
33.6711112454224,1.76716339280991,1.73553504837854,2.5562981105306,0.874103525000221
39.2802333395242,2.49265875573089,2.45606101600235,1.42833423220603,0.447183732279279
44.8893554336259,1.55672178901119,1.39290846072724,0.572648014408932,3.14279955471327
50.4984775277277,1.78319978763027,1.79426471390646,0.770360370163067,0.458597105065455
56.1075996218294,0.924300816787837,0.924300816787837,1.78227918075985,0.0


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep_al/tv_over_iou.csv <==
0.048423042795319,1.81447537967966,2.87295808197311,1.48772796265392,0.507868310927239
0.145265340835341,5.11344396539085,21.3032871602391,1.41755718150897,3.74308381523842
0.242107638875364,3.15601133681541,6.78805058658863,1.16289095261955,1.12901715569327
0.338949936915387,1.42981035011738,2.16358310496845,0.845435229652299,0.711156478236239
0.435792234955409,1.45371045139753,1.6314182687269,0.873239609287135,0.517212744625203
0.532634532995432,0.972015690741342,0.873831008434755,0.92760201645958,0.453470449516396
0.629476831035455,0.808607160199398,0.800449321300881,0.978468750076309,0.349848263932057
0.726319129075477,0.725243447440508,0.706618864883335,0.929253556163516,0.560585775367211
0.8231614271155,0.338554402780137,0.332414811022321,0.979407814280709,0.262487601406985
0.920003725155523,0.058017302779612,0.058861033771628,0.947523684811578,0.326501586664212


==> results/epistemic_unc/aleatoric_loc_and_dropout_p02_339900_ep_al/unc_over_distance.csv <==
5.62550077491359,0.130730878528399,0.13722330674402,1.25939506590098,1.46050692869181,0.15505275184558,0.088569867794725,0.07068641209073,0.067410146633717,1.10893997073651,1.054019364494,0.074465943021574,0.00641087021107,0.227999130256032,0.162361312294537,1.74205283655343,1.85609111349495,0.320120933623511,0.380935219227005,0.277129183762158,0.424363702022208,1.39868715347941,2.34404098309521,0.271506044659445,0.156400775791616
11.2346228690154,0.130380983250421,0.110067269388845,1.34271505613367,1.29413435214457,0.192561603093696,0.073079973294136,0.070682711731977,0.055022682602835,1.25693623387557,1.07228233566592,0.159666869339037,0.01688863142364,0.189477413226211,0.162349642007886,1.69016851024134,1.84130801237026,0.340204814668087,0.31905914945954,0.375052817136595,0.334720716029113,1.39810863028247,2.52586581712223,0.266947753359295,0.153753674572031
16.8437449631171,0.115065586766735,0.103487478727352,1.21931259193795,1.12637556984894,0.193026097681852,0.057365009200089,0.091840995742919,0.080748574839735,1.15861402374328,1.05274182637178,0.181967124420406,0.024600254799607,0.2737697393254,0.252804412265067,1.70245162278736,1.84976575758357,0.333085699570308,0.335683574595339,0.104659768456424,0.132994990880516,1.64599862502076,1.37910732744881,0.239372422749346,0.10855088846504
22.4528670572189,0.082550228777507,0.105944970536543,1.19419751268581,1.1076062149934,0.305814781420675,0.062265383921627,0.06613332697483,0.064589351440612,1.14535730627751,1.05114853701013,0.307977524659655,0.032049393590623,0.137138452793641,0.110832786145197,1.65111924304856,1.74527307065674,0.325487619689242,0.335457154009915,0.464733031909227,0.389077957891124,1.6787786812292,1.49284044877888,0.217170338759101,0.170248096477927
28.0619891513206,0.099997461740649,0.122341934253752,1.13821310378007,1.0828196632907,0.205899902365947,0.03307680783505,0.094321650053051,0.117323333157085,1.09965823875709,1.03802222464792,0.203868166517287,0.021036007701564,0.180125841425058,0.205553440287947,1.61055362897211,1.70118542067218,0.292002444868868,0.324813186369361,0.283193175346241,1.35262086478178,1.63459559602209,1.49868396787707,0.23875669867266,0.282246734059299
33.6711112454224,0.129135133459872,0.142739255112394,1.1246070501251,1.08705703218542,0.174906402492032,0.02346452039476,0.116172493259912,0.140692629203551,1.0977564267337,1.03904258279364,0.172814675629863,0.017130315486524,0.348772407742217,0.321720122825354,1.58664245973108,1.65047821118107,0.281729276757687,0.3588238133428,0.124373396742158,0.231430158717558,1.69925014833834,1.44941951565616,0.254169125691988,0.152723585197236
39.2802333395242,0.184248385604323,0.161468680539242,1.12330122890052,1.07936571649662,0.396041803867664,0.051169355952848,0.174949831214209,0.155443936023037,1.10036555454612,1.03977876771113,0.396076969266747,0.050146002756397,0.183175091588055,0.318465931268292,1.61860708474055,1.72188587108525,0.306581155746244,0.391361599395168,0.063977778889239,0.105874309083447,1.67874255096413,1.41916877298808,0.174929926870391,0.078200792195276
44.8893554336259,0.164923577532662,0.137922279853292,1.14912547918804,1.16638225891641,0.263608680292002,0.03767661141745,0.133285813091261,0.122823792413367,1.08258181120124,1.03437057045058,0.256919426158529,0.021250446491504,0.135938364837784,0.095314891805174,1.51612110966625,1.5178406120641,0.270321866264567,0.279027007491095,0.792231681989506,0.114162348210812,1.67693109980579,1.43128362114788,0.189113416709006,0.080391757655889
50.4984775277277,0.161072041885927,0.234487954340875,1.09209611622846,1.0405030881418,0.22242671089124,0.018751788451886,0.158692510543718,0.233348541439989,1.07849892004207,1.03582347262023,0.22276566448069,0.018768777063743,0.108695124741644,0.105653975741006,1.55531310080304,1.61879938994611,0.314788678660989,0.404530589585193,0.080459176388104,0.10027103126049,1.7040995163861,1.41729157803527,0.169940336490981,0.075204254244454
56.1075996218294,0.114277106476948,0.069315068490271,1.10480121459019,1.05194120384206,0.231263154654741,0.20968888123575,0.114277106476948,0.069315068490271,1.10480121459019,1.05194120384206,0.231263154654741,0.20968888123575,0.187956738412719,0.400190395726399,1.60630330457268,1.60912718883621,0.237016602080654,0.213126458269967,0.0,0.0,0.0,0.0,0.0,0.0


==> results/epistemic_unc/dropout_p02_conv_second_stage_on_baseline_123600/entropy_over_distance.csv <==
5.60287962272811,0.12282530237396,0.02763734894656,0.25536642541728,0.519670434602414
11.3765911887036,0.075229901100197,0.007446885563734,0.297944729354369,0.406738783101581
17.1503027546791,0.024113545672851,0.005609070865391,0.202772843058889,0.109628121314034
22.9240143206546,0.01825778296787,0.006588886252858,0.215751265248017,0.08557430346016
28.6977258866301,0.018082029838594,0.013069328851877,0.207720915439852,0.125373534847624
34.4714374526056,0.014086050636888,0.011284477584995,0.198132587309823,0.104785118675814
40.2451490185811,0.024846724684871,0.015893080243822,0.053065230082455,0.110047347754737
46.0188605845565,0.028241363088479,0.02114010438357,0.0,0.188373849630516
51.792572150532,0.034528551761544,0.027230405219926,0.187007198914312,0.24009591065981
57.5662837165075,0.038364137938431,0.032523550815139,0.220694743960175,0.192802707539367


==> results/epistemic_unc/dropout_p02_conv_second_stage_on_baseline_123600/entropy_over_iou.csv <==
0.049401828907409,0.249573167275482,0.051215824026768,0.257121296283587,0.29729456293125
0.146972129590752,0.224451701301066,0.115708636813972,0.249010192619977,0.0
0.244542430274095,0.198357506515271,0.070890961661789,0.207968431612356,0.109856581646091
0.342112730957438,0.19772541265118,0.049802805783215,0.263962620223389,0.160381359819793
0.439683031640781,0.1500562048742,0.03954921890682,0.254530097657779,0.062846669492947
0.537253332324124,0.084866068483806,0.026360546420629,0.22012153969332,0.095946058711177
0.634823633007467,0.052345950398241,0.014342534143674,0.184957655389485,0.072402326452328
0.732393933690809,0.024886285969443,0.010179605667261,0.274780806279366,0.110680817058768
0.829964234374152,0.005438316172583,0.003895295280833,0.312118211162142,0.06837945524985
0.927534535057495,0.00196660169006,0.002001242619722,0.423481959780957,0.0


==> results/epistemic_unc/dropout_p02_conv_second_stage_on_baseline_123600/iou_hist.csv <==
0.0,1282.0,922.0,261.0,76.0
0.01,3.0,0.0,3.0,0.0
0.02,3.0,1.0,2.0,0.0
0.03,4.0,0.0,4.0,0.0
0.04,5.0,0.0,5.0,0.0
0.05,3.0,0.0,3.0,0.0
0.06,1.0,0.0,1.0,0.0
0.07,5.0,0.0,5.0,0.0
0.08,3.0,0.0,3.0,0.0
0.09,2.0,0.0,2.0,0.0
0.1,5.0,0.0,5.0,0.0
0.11,3.0,0.0,3.0,0.0
0.12,2.0,0.0,2.0,0.0
0.13,7.0,2.0,5.0,0.0
0.14,5.0,1.0,4.0,0.0
0.15,2.0,0.0,1.0,1.0
0.16,3.0,0.0,3.0,0.0
0.17,4.0,0.0,2.0,2.0
0.18,7.0,1.0,6.0,0.0
0.19,3.0,0.0,3.0,0.0
0.2,3.0,2.0,1.0,0.0
0.21,2.0,0.0,2.0,0.0
0.22,5.0,1.0,4.0,0.0
0.23,4.0,1.0,3.0,0.0
0.24,5.0,2.0,3.0,0.0
0.25,6.0,2.0,4.0,0.0
0.26,5.0,2.0,3.0,0.0
0.27,4.0,0.0,4.0,0.0
0.28,4.0,0.0,4.0,0.0
0.29,5.0,0.0,5.0,0.0
0.3,6.0,3.0,3.0,0.0
0.31,8.0,2.0,5.0,1.0
0.32,9.0,4.0,5.0,0.0
0.33,8.0,0.0,8.0,0.0
0.34,10.0,1.0,9.0,0.0
0.35,11.0,3.0,7.0,1.0
0.36,9.0,2.0,5.0,2.0
0.37,2.0,1.0,1.0,0.0
0.38,16.0,5.0,11.0,0.0
0.39,13.0,3.0,8.0,2.0
0.4,14.0,3.0,9.0,2.0
0.41,9.0,0.0,9.0,0.0
0.42,10.0,3.0,5.0,1.0
0.43,14.0,5.0,9.0,0.0
0.44,20.0,12.0,7.0,1.0
0.45,24.0,10.0,11.0,2.0
0.46,19.0,8.0,10.0,1.0
0.47,16.0,10.0,5.0,1.0
0.48,24.0,12.0,10.0,1.0
0.49,27.0,18.0,8.0,1.0
0.5,34.0,20.0,10.0,4.0
0.51,21.0,14.0,3.0,4.0
0.52,28.0,18.0,8.0,2.0
0.53,24.0,13.0,9.0,1.0
0.54,42.0,24.0,13.0,5.0
0.55,33.0,19.0,9.0,4.0
0.56,37.0,23.0,12.0,2.0
0.57,33.0,20.0,10.0,2.0
0.58,36.0,26.0,10.0,0.0
0.59,52.0,38.0,13.0,1.0
0.6,43.0,34.0,7.0,1.0
0.61,39.0,29.0,8.0,1.0
0.62,47.0,34.0,10.0,3.0
0.63,50.0,46.0,3.0,1.0
0.64,44.0,36.0,5.0,1.0
0.65,69.0,58.0,8.0,2.0
0.66,71.0,62.0,8.0,1.0
0.67,74.0,62.0,9.0,2.0
0.68,82.0,75.0,3.0,0.0
0.69,81.0,70.0,11.0,0.0
0.7,96.0,86.0,7.0,2.0
0.71,102.0,94.0,8.0,0.0
0.72,117.0,109.0,8.0,0.0
0.73,134.0,127.0,7.0,0.0
0.74,137.0,134.0,2.0,1.0
0.75,166.0,159.0,6.0,0.0
0.76,145.0,140.0,3.0,1.0
0.77,151.0,151.0,0.0,0.0
0.78,158.0,157.0,1.0,0.0
0.79,175.0,173.0,2.0,0.0
0.8,183.0,183.0,0.0,0.0
0.81,191.0,190.0,1.0,0.0
0.82,226.0,226.0,0.0,0.0
0.83,194.0,191.0,2.0,0.0
0.84,191.0,190.0,0.0,1.0
0.85,226.0,224.0,2.0,0.0
0.86,204.0,204.0,0.0,0.0
0.87,174.0,174.0,0.0,0.0
0.88,165.0,165.0,0.0,0.0
0.89,156.0,156.0,0.0,0.0
0.9,126.0,126.0,0.0,0.0
0.91,77.0,77.0,0.0,0.0
0.92,63.0,63.0,0.0,0.0
0.93,55.0,55.0,0.0,0.0
0.94,43.0,43.0,0.0,0.0
0.95,15.0,15.0,0.0,0.0
0.96,4.0,4.0,0.0,0.0
0.97,1.0,1.0,0.0,0.0
0.98,0.0,0.0,0.0,0.0


==> results/epistemic_unc/dropout_p02_conv_second_stage_on_baseline_123600/iou_over_distance.csv <==
5.60287962272811,0.491485406108249,0.642013955497382,0.173937192758067,0.157110740296627
11.3765911887036,0.652383215860325,0.751455263814401,0.481266412689296,0.196387282254419
17.1503027546791,0.68630190937265,0.716966851330266,0.249375534113885,0.457454356400206
22.9240143206546,0.661104357711146,0.692541792505224,0.307895158572648,0.153632583858765
28.6977258866301,0.597650804320161,0.629818264134604,0.265072556125069,0.297404313417197
34.4714374526056,0.595254280804361,0.594846624763974,0.271356908096984,0.228169301123435
40.2451490185811,0.551155033077663,0.570959554496836,0.47320896307993,0.353136303331819
46.0188605845565,0.507916097714791,0.544372991076929,0.0,0.272478651360325
51.792572150532,0.416994916453147,0.450601297254456,0.0,0.063308268290514
57.5662837165075,0.342546968925454,0.369803469984858,0.0,0.0


==> results/epistemic_unc/dropout_p02_conv_second_stage_on_baseline_123600/sincos_over_distance_to_base_angle.csv <==
2.23744305036498,0.01042318559559,0.006723005900984,0.637711008866468
6.71186889903634,0.022643586519444,0.020080265114136,1.66212219583608
11.1862947477077,0.030632817997532,0.026617744730283,2.61643453736137
15.6607205963791,0.037245424101681,0.036081122948261,3.06800830020863
20.1351464450504,0.039554485872394,0.037772846144976,3.21571225092124
24.6095722937218,0.042104477837529,0.065295694996303,4.23338814024779
29.0839981423931,0.042663938977778,0.075471496826119,5.04056534312853
33.5584239910645,0.046593102015749,0.077623511018171,5.13962369918967
38.0328498397358,0.051310069322422,0.133529217834185,8.46508708063069
42.5072756884072,0.04692103818375,0.093035298266581,5.74838411245485


==> results/epistemic_unc/dropout_p02_conv_second_stage_on_baseline_123600/stddev_over_iou.csv <==
0.049401828907409,0.041862738515073,0.043160948057667,1.0357423883321,1.03575449573792,0.057537602316506,0.090121652364434,0.012240893512064,0.016763871393399,1.01539456015366,1.00969122833914,0.012528038508031,0.004935715170225,0.044516150641954,0.045723207481216,1.0369030448488,1.03756373724514,0.061041802114321,0.097571154906091,0.012988641289611,0.02180367977966,1.03472308015858,1.02274796384458,0.024363252626038,0.014236388474359
0.146972129590752,0.105472350120766,0.205280826822958,1.03664043701175,1.0333370176406,0.050853636590639,0.072541145669206,0.342259947987491,1.65885405214305,1.02470206965394,1.02395387460455,0.024611950786166,0.013418069355141,0.10269103897141,0.065159403724887,1.03976848369642,1.03915643758846,0.061158857814386,0.092773434230112,0.0,0.0,0.0,0.0,0.0,0.0
0.244542430274095,0.096879039245707,0.122456618318857,1.03260897150811,1.03481567483658,0.045567677346368,0.052302632185022,0.208089665615041,0.332533474019399,1.01888755179617,1.01958697690073,0.033883934768874,0.05843265973774,0.045915665931192,0.025543613656269,1.03470635093629,1.02753437635113,0.04368918285667,0.062758274309289,0.008724377295387,0.022170559702193,1.02272131352361,1.02430827819322,0.017973030767744,0.014122205907727
0.342112730957438,0.100712843896893,0.215679277949103,1.03327173711677,1.03267179363388,0.049404088077424,0.06284719275007,0.180246066920581,0.64717933054451,1.02485315637592,1.01688278773278,0.035807514600645,0.05032400924326,0.080458223234534,0.0869500382739,1.03662495119217,1.04323109534557,0.055717123028326,0.067549207443616,0.010300894471137,0.020631732401091,1.02402415480399,1.01921558224908,0.018169256437084,0.01298905930659
0.439683031640781,0.057366738674111,0.062551997648486,1.03269042526376,1.03756039427895,0.033430615798836,0.042441660578812,0.085803663785897,0.089732164669273,1.02579002125818,1.03159693429259,0.019950735856254,0.03017235054377,0.063985276231891,0.051192959266345,1.03765890974138,1.04541772568402,0.050624360273697,0.064280449571659,0.014513722976237,0.01560420919492,1.03011339581045,1.02059076861394,0.018135700813886,0.013617511344947
0.537253332324124,0.031094232452416,0.045357655639953,1.02540962726369,1.02525221574861,0.027999776890945,0.039448279846879,0.034796750797503,0.055466282867425,1.01836164513438,1.01383211228493,0.017505070641232,0.025304883745585,0.023825538290226,0.02878147059074,1.03799019346193,1.04478026341105,0.047870736370563,0.061829317268059,0.012710102493916,0.019983177984018,1.03273915365544,1.02868567059768,0.025098484055731,0.016489971553695
0.634823633007467,0.020010341572897,0.028831980816482,1.02132175280985,1.01773434307151,0.020984519746709,0.032570585469375,0.018693686169581,0.030033167125123,1.01694347577153,1.01115768702305,0.015838061250001,0.027973354945482,0.024983863016675,0.030020050934194,1.037464085082,1.04452278175445,0.050114303485485,0.078052099956827,0.00984548966337,0.019474573786161,1.02902445905946,1.02210787171292,0.023296805824679,0.013554199692523
0.732393933690809,0.013508257616788,0.018086775099094,1.01774540058128,1.01300526967008,0.015156888305181,0.010550433513772,0.012584916064586,0.01788592836214,1.01641770436929,1.01102870737363,0.013524982618476,0.008904219301762,0.020511510610148,0.016100110175576,1.03901152030008,1.0451811657272,0.046098419603876,0.041748134919406,0.014679039602534,0.018409250713981,1.03544747444875,1.03226860954624,0.035218139103135,0.01948051822334
0.829964234374152,0.011091810596727,0.017253793709488,1.01586913288844,1.00992483476074,0.011355464509224,0.00648888890584,0.011072339060505,0.017243296126211,1.01574566946098,1.00977428521733,0.011215542049147,0.006326421929854,0.019854868889158,0.015539154588358,1.04023074237304,1.05033430038199,0.044238547569696,0.040175993898643,0.010351035660512,0.017597008286601,1.03321692255431,1.02449383041886,0.033056228896197,0.018806769328303
0.927534535057495,0.009655797124877,0.016272286344389,1.01494113798485,1.00858244092226,0.009385047453653,0.004390682838338,0.009590574191664,0.016270513643125,1.01488648562906,1.00852154726784,0.009341160305573,0.004379879292207,0.017745275846169,0.013416318529884,1.04252191911662,1.04166418840621,0.04279426460751,0.04262963311534,0.0,0.0,0.0,0.0,0.0,0.0


==> results/epistemic_unc/dropout_p02_conv_second_stage_on_baseline_123600/tv_over_distance.csv <==
5.60287962272811,0.043498342169484,0.00993265826479,0.098617701747533,0.179842415591071
11.3765911887036,0.050549607858593,0.041653907812764,0.032824806669148,0.230510854836409
17.1503027546791,0.017212198174244,0.007778728284731,0.254142965117488,0.056276248645177
22.9240143206546,0.008964477134339,0.008475091597105,0.118495717060411,0.002903758001863
28.6977258866301,0.073347150849398,0.055270917729861,0.021527701709429,0.002534243828636
34.4714374526056,0.13712657659335,0.158650382350526,0.339940680619934,0.001888254920938
40.2451490185811,0.021874750762355,0.020090154338861,0.007784724364304,0.001584745488048
46.0188605845565,0.021525714452223,0.022654159591917,0.0,0.002523163419926
51.792572150532,0.090181973818017,0.076865558588743,0.005036374041854,0.002797714760555
57.5662837165075,0.767677481107545,0.447201275220056,0.003866114131228,0.00252798248901


==> results/epistemic_unc/dropout_p02_conv_second_stage_on_baseline_123600/tv_over_iou.csv <==
0.049401828907409,0.049511925480827,0.001004340628545,0.054171102110612,0.003322222203802
0.146972129590752,1.13056100431414,10.9223280857504,0.145128505148566,0.0
0.244542430274095,0.341287694101503,1.24480544196791,0.020540238701641,0.002207464018866
0.342112730957438,0.938496665825939,3.36335403096995,0.115543695203583,0.002152794970344
0.439683031640781,0.170142448990157,0.332029843480706,0.073955727595684,0.002429269543717
0.537253332324124,0.095053236062244,0.131372343119421,0.037857267707416,0.004746596086216
0.634823633007467,0.045888777215431,0.049054462342661,0.052055546835596,0.002756190118415
0.732393933690809,0.003033843364237,0.002504464366871,0.00992260980172,0.005222283010821
0.829964234374152,0.001724247428695,0.001699080845507,0.010409506536568,0.003957563601508
0.927534535057495,0.000948214259909,0.000941431897413,0.007855590068662,0.0


==> results/epistemic_unc/dropout_p02_conv_second_stage_on_baseline_123600/unc_over_distance.csv <==
5.60287962272811,0.032367072924272,0.037976521614315,1.02626327817497,1.02685652255364,0.024022791030326,0.022371425153128,0.014096753071736,0.025351287426338,1.01723293484526,1.0132559405605,0.012100697986167,0.008424504143801,0.064305919791653,0.059486784456198,1.03948719453915,1.0423943828148,0.043710741239228,0.045449574713448,0.087988443811771,0.073246009085782,1.05574452107013,1.12407751044409,0.045128367204649,0.053346800396209
11.3765911887036,0.02828921744895,0.031628302561137,1.02334235705727,1.02105693066051,0.020905961548781,0.021647055125531,0.024751851010158,0.024857831008482,1.01836726206322,1.01324592279794,0.011997163150015,0.010657043946218,0.027845139194489,0.034044640057395,1.03887377082419,1.04066509141461,0.049108287712144,0.050306843135765,0.038461472791067,0.149241220134383,1.05199446127234,1.0974914383283,0.046424665676665,0.068667210382003
17.1503027546791,0.018697567837014,0.022382758088472,1.01927454452217,1.01505685856,0.0161728840323,0.020558042269047,0.015634656393959,0.01999543273793,1.01752701458871,1.01180749905076,0.012897113329989,0.011070394455516,0.110229647994143,0.063476882006126,1.04144346116499,1.0572537398292,0.057045783814656,0.105748483955937,0.022778193129421,0.067870288139414,1.03519781878608,1.04275664227054,0.035333000974321,0.026570691267702
22.9240143206546,0.016381404399769,0.019076743351248,1.01826949682629,1.01321471208474,0.01502373024968,0.01512170972817,0.015245164919693,0.018596632607373,1.01728147140821,1.01160078384735,0.013664391931344,0.013150825738223,0.049771701456987,0.027111865657449,1.03420947646516,1.0416724941453,0.053477192055592,0.17682375761162,0.010520484096805,0.016310234860475,1.02907257909362,1.02373324345755,0.022097476106181,0.017070636262649
28.6977258866301,0.019743804262773,0.034923019411127,1.01657195571914,1.01224245073235,0.013120624898579,0.013333803244682,0.015215272418234,0.030682185648538,1.01592302788531,1.01033874288268,0.012598325355214,0.01238557938847,0.046844714664164,0.016997386411001,1.0321941458663,1.03301356354089,0.038130531987744,0.05556515929917,0.010773411350758,0.017731260616037,1.02628526413047,1.02500699879902,0.018991184776704,0.014489169280556
34.4714374526056,0.017521757265581,0.043328455912971,1.01569157512908,1.00992724164183,0.012956366844766,0.009086342560561,0.019722273616964,0.047633551360108,1.01509386922891,1.00944891040372,0.012604578201458,0.008695595157667,0.151663091894168,0.074000630165435,1.06441990436358,1.15376619469476,0.039815441291385,0.088069287289808,0.008959942891185,0.016131062512693,1.02631214887325,1.01760406109601,0.017658300735331,0.011958457422075
40.2451490185811,0.014557163253481,0.026332737235388,1.01675684301615,1.01087910892356,0.014588261541061,0.012936717717052,0.013599596368771,0.025473719734693,1.0156395457051,1.00969755753014,0.013875882680915,0.011318062619348,0.030841656165191,0.020769457431158,1.02397467393124,1.02206685270305,0.041879436609495,0.054845463516137,0.010597120484526,0.017016180111428,1.02070546992087,1.01684639766971,0.017125285859258,0.011796785245805
46.0188605845565,0.020609363941693,0.030882269039027,1.01605222065001,1.01041410799843,0.014256595584096,0.010312972566545,0.018984347890319,0.029611522035225,1.01591822751137,1.00991597575031,0.013668885248309,0.012522026780746,0.0,0.0,0.0,0.0,0.0,0.0,0.012248730642387,0.019324550748807,1.0273810374969,1.02096087231163,0.019297877452124,0.015041126382157
51.792572150532,0.023795811267086,0.053208921681249,1.01780494556593,1.01273866558189,0.014973409664137,0.007509568361374,0.021498047379859,0.047440675216019,1.01687424787869,1.0115737059917,0.014442771270681,0.006898736211347,0.014735165128219,0.012999722322096,1.03000562561095,1.04001480088879,0.033195820538887,0.028782280011794,0.019495692527609,0.017949664707936,1.02652658628726,1.02470568198287,0.019091002198136,0.015545628384833
57.5662837165075,0.036640344315814,0.13615194566315,1.01583085026667,1.01123407005776,0.014858165771396,0.007799724947932,0.026951232136025,0.088067231311461,1.01616491842532,1.01126648715681,0.014978618829564,0.007949030859707,0.022990127840482,0.013234973199894,1.0217891266229,1.03364557995651,0.026462446652918,0.025040519399014,0.0234379663124,0.017230858077621,1.02093735340517,1.02188191870709,0.013285536170227,0.01193835541191


==> results/epistemic_unc/dropout_p02_on_baseline_123600/entropy_over_distance.csv <==
5.51130691161585,0.134561457265075,0.022652499826625,0.285340533380783,0.477664039665972
11.0818743463211,0.095173621200165,0.003407563212473,0.275899789991801,0.44195861481897
16.6524417810264,0.024107856319849,0.004712936432268,0.221280143553,0.134197193700107
22.2230092157317,0.025292912151707,0.008517807367449,0.212886215549835,0.190369940798415
27.793576650437,0.019848484271775,0.010482387830662,0.22137210760935,0.218477056431875
33.3641440851423,0.018482879981999,0.013837434116531,0.220198588347065,0.164518267620572
38.9347115198476,0.029792462712705,0.022562714245184,0.18811085434209,0.21677963130841
44.5052789545528,0.031816513135292,0.028891191225428,0.0,0.19574484569811
50.0758463892581,0.035176398842506,0.02967783898979,0.563556099758042,0.166383062343629
55.6464138239634,0.059591213598794,0.053956023791536,0.282084605820433,0.181272007427075


==> results/epistemic_unc/dropout_p02_on_baseline_123600/entropy_over_iou.csv <==
0.050232905812257,0.259582854207808,0.062183317536851,0.272723810934066,0.267277189250573
0.147679248043864,0.225709441984331,0.105103972482633,0.266164134983093,0.149835401085145
0.245125590275471,0.217255531104475,0.024182791895019,0.238757469244349,0.017748143590781
0.342571932507078,0.190654157870488,0.042063280410376,0.272962715578293,0.16197721274448
0.440018274738685,0.131298676142915,0.023116784808955,0.252787456861131,0.044554573704398
0.537464616970292,0.094831521966383,0.020425856460285,0.234015392304744,0.065344977945293
0.634910959201899,0.068827091056565,0.020920381660994,0.203047120642319,0.056184184404983
0.732357301433507,0.024747887601057,0.010064837215341,0.268961322466967,0.097461414593892
0.829803643665114,0.00783929990024,0.00510310588976,0.280441104011454,0.050255636995572
0.927249985896721,0.004571509686101,0.004736706155493,0.240674553680314,0.098163992875405


==> results/epistemic_unc/dropout_p02_on_baseline_123600/iou_hist.csv <==
0.0,1376.0,912.0,306.0,129.0
0.01,4.0,2.0,2.0,0.0
0.02,4.0,0.0,4.0,0.0
0.03,3.0,0.0,3.0,0.0
0.04,1.0,0.0,1.0,0.0
0.05,3.0,0.0,3.0,0.0
0.06,4.0,0.0,4.0,0.0
0.07,1.0,0.0,1.0,0.0
0.08,1.0,0.0,1.0,0.0
0.09,4.0,0.0,4.0,0.0
0.1,3.0,0.0,3.0,0.0
0.11,1.0,1.0,0.0,0.0
0.12,2.0,0.0,2.0,0.0
0.13,4.0,1.0,3.0,0.0
0.14,1.0,0.0,1.0,0.0
0.15,1.0,0.0,1.0,0.0
0.16,1.0,1.0,0.0,0.0
0.17,1.0,0.0,1.0,0.0
0.18,3.0,0.0,3.0,0.0
0.19,2.0,0.0,2.0,0.0
0.2,1.0,0.0,1.0,0.0
0.21,6.0,1.0,5.0,0.0
0.22,2.0,0.0,2.0,0.0
0.23,4.0,0.0,4.0,0.0
0.24,3.0,1.0,2.0,0.0
0.25,7.0,3.0,3.0,1.0
0.26,5.0,2.0,3.0,0.0
0.27,4.0,1.0,3.0,0.0
0.28,3.0,0.0,1.0,2.0
0.29,4.0,0.0,2.0,2.0
0.3,5.0,1.0,3.0,1.0
0.31,5.0,3.0,2.0,0.0
0.32,10.0,1.0,9.0,0.0
0.33,10.0,1.0,8.0,1.0
0.34,7.0,3.0,3.0,1.0
0.35,11.0,3.0,7.0,1.0
0.36,8.0,3.0,5.0,0.0
0.37,6.0,2.0,4.0,0.0
0.38,14.0,4.0,9.0,1.0
0.39,14.0,3.0,11.0,0.0
0.4,7.0,1.0,5.0,1.0
0.41,9.0,4.0,4.0,1.0
0.42,10.0,1.0,7.0,2.0
0.43,12.0,2.0,9.0,1.0
0.44,17.0,7.0,6.0,4.0
0.45,16.0,8.0,7.0,1.0
0.46,16.0,6.0,8.0,2.0
0.47,15.0,11.0,3.0,1.0
0.48,31.0,14.0,16.0,1.0
0.49,24.0,12.0,12.0,0.0
0.5,41.0,27.0,11.0,2.0
0.51,15.0,6.0,9.0,0.0
0.52,27.0,19.0,8.0,0.0
0.53,28.0,12.0,12.0,4.0
0.54,34.0,17.0,13.0,4.0
0.55,25.0,13.0,9.0,3.0
0.56,37.0,25.0,8.0,3.0
0.57,40.0,28.0,10.0,2.0
0.58,53.0,32.0,20.0,0.0
0.59,40.0,32.0,7.0,1.0
0.6,50.0,40.0,10.0,0.0
0.61,45.0,36.0,8.0,0.0
0.62,40.0,26.0,12.0,1.0
0.63,53.0,40.0,10.0,3.0
0.64,67.0,50.0,13.0,2.0
0.65,69.0,51.0,15.0,2.0
0.66,58.0,50.0,7.0,0.0
0.67,63.0,49.0,12.0,1.0
0.68,78.0,70.0,7.0,0.0
0.69,92.0,86.0,4.0,2.0
0.7,85.0,76.0,7.0,2.0
0.71,103.0,101.0,2.0,0.0
0.72,115.0,103.0,11.0,1.0
0.73,120.0,112.0,7.0,1.0
0.74,131.0,129.0,2.0,0.0
0.75,139.0,130.0,8.0,0.0
0.76,168.0,162.0,6.0,0.0
0.77,163.0,158.0,3.0,0.0
0.78,181.0,180.0,1.0,0.0
0.79,187.0,183.0,4.0,0.0
0.8,194.0,191.0,2.0,0.0
0.81,207.0,204.0,3.0,0.0
0.82,224.0,222.0,2.0,0.0
0.83,220.0,217.0,3.0,0.0
0.84,211.0,209.0,1.0,0.0
0.85,208.0,207.0,1.0,0.0
0.86,189.0,188.0,1.0,0.0
0.87,203.0,202.0,1.0,0.0
0.88,153.0,153.0,0.0,0.0
0.89,132.0,132.0,0.0,0.0
0.9,112.0,112.0,0.0,0.0
0.91,93.0,93.0,0.0,0.0
0.92,75.0,75.0,0.0,0.0
0.93,45.0,45.0,0.0,0.0
0.94,29.0,29.0,0.0,0.0
0.95,14.0,14.0,0.0,0.0
0.96,3.0,3.0,0.0,0.0
0.97,1.0,1.0,0.0,0.0
0.98,0.0,0.0,0.0,0.0


==> results/epistemic_unc/dropout_p02_on_baseline_123600/iou_over_distance.csv <==
5.51130691161585,0.477440255824976,0.654399496522394,0.159948983695292,0.139056007007578
11.0818743463211,0.649055134442918,0.761867861406045,0.529148844838491,0.062785034928589
16.6524417810264,0.677951038777044,0.719822733025563,0.24009796441439,0.336667352553176
22.2230092157317,0.65775170057776,0.695320487951158,0.286673474935744,0.267381864050474
27.793576650437,0.608648836092907,0.629233433847858,0.162330778763641,0.250240432360422
33.3641440851423,0.599255971493839,0.60323379478789,0.188229269550984,0.291040589470006
38.9347115198476,0.55426061755271,0.564077604852087,0.261885145458438,0.183335128076399
44.5052789545528,0.520919167140567,0.526579801480696,0.0,0.070832052158298
50.0758463892581,0.430518137808659,0.455494056082734,0.0,0.0
55.6464138239634,0.359614536191106,0.367180207076466,0.0,0.0


==> results/epistemic_unc/dropout_p02_on_baseline_123600/sincos_over_distance_to_base_angle.csv <==
2.2480546915403,0.008888747208571,0.006107653542796,0.541119399601086
6.74355579698069,0.019533991228737,0.01430158491704,1.30698491624211
11.2390569024211,0.023800197437618,0.019095550185952,1.74089776798042
15.7345580078615,0.028437838686939,0.023635067447489,2.12470170110756
20.2300591133019,0.031305594028463,0.031225002817265,2.63822668422385
24.7255602187423,0.033714519899407,0.038942966947544,3.05164769123787
29.2210613241827,0.035852944971586,0.077190222359503,5.55605342569606
33.7165624296231,0.038058687106863,0.063652907767701,4.04784180556772
38.2120635350634,0.041087624635227,0.101984893641896,6.02156317455426
42.7075646405038,0.043397714412759,0.100094738514614,6.06321089393866


==> results/epistemic_unc/dropout_p02_on_baseline_123600/stddev_over_iou.csv <==
0.050232905812257,0.083472886813135,0.049425271373977,1.02782067361025,1.03287625874789,0.043692136003985,0.043586559926043,0.008604832612756,0.01716335504261,1.01110808001249,1.00706109343703,0.010574187724447,0.004586428060946,0.098915342464109,0.054844201730359,1.02794620178133,1.03455438756328,0.04530652618353,0.047463079905922,0.01920150726602,0.025956825549488,1.03804397042824,1.10017694096632,0.030093873238839,0.188628894362204
0.147679248043864,0.038711812482787,0.153200724866077,1.02957434378197,1.02521386659841,0.034294057660608,0.086636811007332,0.067503992409459,0.761096576496791,1.02136975962123,1.02290037778592,0.020361189832166,0.004907392633749,0.017605185158417,0.034446555884151,1.02916186769482,1.02839424682705,0.038904674424181,0.076874830752975,0.007013015681311,0.012612376304304,1.01584685573726,1.01701344638657,0.018190385971394,0.01188658901152
0.245125590275471,0.06469122156769,0.081437010225572,1.02968713924362,1.04898609455588,0.033288504758184,0.074602669684967,0.015780596567598,0.020178363687061,1.01509241435148,1.01093390983758,0.015706668781774,0.009622991464293,0.088265912887979,0.0864484911329,1.03271589331742,1.03166489909725,0.039836540816792,0.052888100640738,0.014556495906898,0.011163753616248,1.01623098691672,1.01591715870231,0.015409156995101,0.013585467031454
0.342571932507078,0.067986055311504,0.060352442145825,1.02818299311561,1.04046706426511,0.036335850356965,0.046199581963639,0.019254222739657,0.025819724796045,1.01864756305187,1.01279011565113,0.031118434574976,0.073762151078031,0.123351130459192,0.111885420486815,1.03458299001254,1.06179111255339,0.042092816012128,0.070544810285138,0.008744158651007,0.014857397485302,1.02089819710682,1.01463415038466,0.017613509391702,0.01196662268935
0.440018274738685,0.015602658276876,0.014919623389258,1.02273139125702,1.02176339792099,0.025057414213067,0.023310046793638,0.013970939365859,0.016167378965122,1.0127832851997,1.00954690002614,0.013378993297673,0.009088675434836,0.03160315241603,0.030689433736862,1.03071161449578,1.04169276999667,0.0352194562081,0.027673860920205,0.007713954046866,0.011541531452928,1.02507926178567,1.01490307230692,0.015794560060564,0.011949394042565
0.537464616970292,0.020626552387374,0.017316392544095,1.0215796451567,1.02210325030837,0.022034409222021,0.030044971551662,0.022394379770409,0.017929449303336,1.01335815471878,1.00926262499792,0.014520566729782,0.02324456759307,0.020313008006152,0.015388132935945,1.03386882483962,1.04003504447634,0.036795674157577,0.053354864216652,0.009709086676654,0.018980792867605,1.02587092899067,1.01683789515698,0.018851096686266,0.01504287913339
0.634910959201899,0.018524314890449,0.022568093358191,1.01921596985505,1.01836545839024,0.017943110712937,0.019212285783671,0.017242748810838,0.02221240474696,1.01393963735513,1.01078190547926,0.012771095795142,0.015933521423194,0.01387611864695,0.011663709981202,1.03396154133254,1.04096846035322,0.035047911676043,0.031138276968462,0.00689129528452,0.013491202261797,1.02015565483712,1.01404738523462,0.017231988678529,0.011307042565264
0.732357301433507,0.010285939274178,0.016248615085895,1.01396375345506,1.01080667719888,0.011854338186588,0.008999200121909,0.009846237674191,0.016201008706755,1.01256543043359,1.00839421593675,0.010728416554173,0.007800631504266,0.015794671668044,0.012726905929065,1.03553818967124,1.05047660809092,0.035260496691011,0.031477288948115,0.011866055129404,0.015397661264173,1.03651300573736,1.028260302071,0.024600833347275,0.020576531102242
0.829803643665114,0.008434601820918,0.013610306749502,1.01180017185402,1.00791862510335,0.009182386552428,0.005512422033268,0.008242243667613,0.013525008986428,1.0114040986536,1.00744411706443,0.008919741829675,0.005251325851297,0.014700332769908,0.013279665459311,1.03969457556241,1.05055890401675,0.030363958049058,0.029400082385164,0.007720691066794,0.014476249472134,1.02321520776175,1.0181898361652,0.016222680186191,0.01332569075491
0.927249985896721,0.007126732452975,0.012378143730866,1.01077855715713,1.00653787233648,0.007349105687911,0.004014661964314,0.007143984850114,0.012410623479124,1.01078074086696,1.00656749485716,0.007360264029277,0.004013914475303,0.014363791590249,0.01160805722684,1.04162854753638,1.04767848233104,0.028264423804273,0.026550718242572,0.007286157675311,0.013734639044002,1.0277547743652,1.01594763041595,0.02158716016613,0.015867285468411


==> results/epistemic_unc/dropout_p02_on_baseline_123600/tv_over_distance.csv <==
5.51130691161585,0.070613841646948,0.027604778606846,0.134180449589484,0.158802105535116
11.0818743463211,0.034016353737277,0.001624109929172,0.070222431041224,0.233576395116652
16.6524417810264,0.008764598262557,0.004192525370089,0.119501276391214,0.017617508993141
22.2230092157317,0.026502802663035,0.014981784972806,0.020902591953945,0.045607001742942
27.793576650437,0.020670471694244,0.020058246909108,0.229001551710792,0.001397084441656
33.3641440851423,0.021644745121057,0.007301330154292,0.078913087437806,0.001366673128872
38.9347115198476,0.056454599738829,0.05719642371911,0.003586702863066,0.001977394057756
44.5052789545528,0.007716459511579,0.007672072301742,0.0,0.001395001614767
50.0758463892581,0.000952615292599,0.000905237444691,0.100103392996282,0.001294014925438
55.6464138239634,0.001377421041637,0.001275112128221,0.002110813545926,0.002303807481244


==> results/epistemic_unc/dropout_p02_on_baseline_123600/tv_over_iou.csv <==
0.050232905812257,0.101015047949313,0.000683508484102,0.122719446083903,0.126175571352187
0.147679248043864,0.3217382527305,1.70090020668321,0.046545722378019,0.001267805583808
0.245125590275471,0.144123415419714,0.001789613476631,0.157017737913961,0.001267140896573
0.342571932507078,0.110288098531194,0.045856785893301,0.215279416789808,0.001516817798125
0.440018274738685,0.005843191734939,0.001677854136507,0.036350107178304,0.001540909142449
0.537464616970292,0.025287317805212,0.031259493950509,0.020191683860331,0.002392767820647
0.634910959201899,0.024617275963417,0.025752387033926,0.007942184218438,0.001334051996375
0.732357301433507,0.004558488676003,0.004134911093919,0.009752205640324,0.004141770031773
0.829803643665114,0.001273406934953,0.001183735371468,0.008493669901297,0.001636675942391
0.927249985896721,0.000576205784903,0.00057964907302,0.008182139975602,0.002177388254152


==> results/epistemic_unc/dropout_p02_on_baseline_123600/unc_over_distance.csv <==
5.5113069116,0.0358417481,0.0426582243,1.0214488937,1.024971651,0.0193124443,0.0157087031,0.0151399779,0.0232323827,1.0123748502,1.0102384216,0.009827716,0.0063383958,0.0670714642,0.0667731782,1.033666293,1.0357959203,0.0327633933,0.0292119096,0.0787375915,0.0951445784,1.0483928539,1.1216784845,0.0367810489,0.0395548257
11.0818743463,0.0220336093,0.0301665996,1.0212601166,1.0225086727,0.0178838826,0.0167384072,0.0088309356,0.0139880469,1.0125266073,1.0080347333,0.0087907948,0.0050382362,0.035516802,0.0430580943,1.0363365786,1.0505843785,0.0377348767,0.0377898133,0.0855979762,0.158842003,1.052367428,1.078113949,0.0348691144,0.0391908118
16.652441781,0.0108288123,0.0174974564,1.0144618159,1.0113441407,0.0125442555,0.0128382235,0.0096966218,0.014567438,1.0129420462,1.00884876,0.0102969559,0.0089169408,0.0729822424,0.044977514,1.0389292494,1.0503338677,0.0463014231,0.0629389383,0.0112874593,0.0173885178,1.0257825264,1.0438773491,0.0239282151,0.0347939761
22.2230092157,0.0157984527,0.0233587336,1.0144084364,1.0115268206,0.0127098972,0.0189734659,0.0114878393,0.0192267876,1.0130061288,1.008995155,0.0108552214,0.011634226,0.0184968318,0.0148044926,1.0273816805,1.0236010413,0.0338485877,0.0578438361,0.0100298027,0.0181945292,1.0281841652,1.046401111,0.0221992175,0.0748050321
27.7935766504,0.0101371207,0.0191891207,1.0125745459,1.0083062376,0.0107073009,0.0121635238,0.009274202,0.0190901675,1.0119983288,1.0075924811,0.0101344594,0.0100077637,0.0832592148,0.087178664,1.0310924204,1.03163413,0.0420555011,0.1479782853,0.0084162826,0.0128764719,1.0195289173,1.016895524,0.0153927518,0.012814052
33.3641440851,0.0179621598,0.0162912978,1.0117190465,1.0077302395,0.009857273,0.0055896965,0.0124684764,0.0146421467,1.0113135502,1.0071960194,0.0096812613,0.0054139467,0.0231787394,0.0148105546,1.0255938074,1.0318541335,0.0315591248,0.1475839965,0.0058179667,0.0147833697,1.0192116004,1.0170633433,0.0145254996,0.0106281903
38.9347115198,0.0141158823,0.0271205303,1.0134612142,1.0098552807,0.0119557318,0.0087645358,0.0129946449,0.0266947941,1.0126332364,1.0082051909,0.0114084017,0.0083329854,0.0168161198,0.0143513616,1.0237631558,1.0224477353,0.0258512515,0.0259391374,0.0158368078,0.0160738059,1.0231747524,1.0160476918,0.0163623872,0.0131957815
44.5052789546,0.0165933574,0.0175991206,1.0127921622,1.0085578068,0.011590491,0.0087827164,0.0159795806,0.0175156589,1.0123643312,1.0081862499,0.0114032834,0.0085915404,nan,nan,nan,nan,nan,nan,0.0045611768,0.0163165649,1.0192657574,1.0160780556,0.0150667515,0.0129250768
50.0758463893,0.0105738582,0.0161849095,1.0116777288,1.0081114473,0.0115381982,0.0062520896,0.0104811269,0.0159566454,1.0113008123,1.007794421,0.011222397,0.0059425149,0.0125702552,0.0163994357,1.0873285305,1.2705048389,0.041063838,0.0295271487,0.0081457227,0.0118158553,1.0200628355,1.0151716487,0.0148790944,0.0116163035
55.646413824,0.0125011299,0.0187072215,1.0129072341,1.0093911341,0.0122827716,0.0074216908,0.0122724641,0.0180871194,1.0127837765,1.0089760288,0.0123002422,0.0073065449,0.0067902055,0.0069731641,1.0219282643,1.0250288799,0.0167702395,0.0255579921,0.0217129761,0.0143458782,1.0181928766,1.0218522665,0.0145846316,0.0137910267


==> results/epistemic_unc/dropout_p02_on_baseline_123600_anchorwise/entropy_over_distance.csv <==
5.5055086104,0.1164918933,0.0202314604,0.2715192594,0.4027326829
11.0769101322,0.0808013393,0.0026180462,0.2428423793,0.3926892019
16.6483116539,0.022257193,0.0044166425,0.2214872235,0.0919092496
22.2197131757,0.0197942459,0.0067118012,0.2246230265,0.1439985537
27.7911146975,0.0166887256,0.0091487965,0.1956908768,0.1888546344
33.3625162192,0.0161476499,0.0126097535,0.2002343276,0.1449976165
38.933917741,0.0227107017,0.0200116662,0.1793077392,0.1847540767
44.5053192627,0.0300977451,0.0273093846,,0.1804860578
50.0767207845,0.0341983215,0.0287412351,0.3084925766,0.1729510924
55.6481223062,0.0584243309,0.052429773,0.2579821806,0.1924071724


==> results/epistemic_unc/dropout_p02_on_baseline_123600_anchorwise/entropy_over_iou.csv <==
0.049486249,0.2317570724,0.0560889621,0.246489365,0.2367114325
0.1470028114,0.2144783755,0.0018705092,0.2392187633,0.1026165874
0.2445193739,0.2029620444,0.0339048959,0.2436892795,0.0175179298
0.3420359364,0.159383164,0.0364538826,0.2351875792,0.1602382871
0.4395524988,0.1309084198,0.0254484217,0.2348373444,0.0279379096
0.5370690613,0.0839587034,0.0204851306,0.2313253439,0.0623494409
0.6345856237,0.0698351987,0.0199069724,0.1926702734,0.0507339482
0.7321021862,0.0184421644,0.0086558216,0.2380296886,0.0214733071
0.8296187487,0.0061638274,0.0044913665,0.2303941211,0.0746488633
0.9271353111,0.0044755535,0.0037961678,0.1356599498,0.0517109902


==> results/epistemic_unc/dropout_p02_on_baseline_123600_anchorwise/iou_hist.csv <==
,1308,903,271,113
0.01,3,2,1,
0.02,2,,2,
0.03,3,,3,
0.04,3,,3,
0.05,1,,1,
0.06,5,,5,
0.07,,,,
0.08,2,,2,
0.09,2,,2,
0.1,3,,3,
0.11,1,,1,
0.12,2,,2,
0.13,3,1,2,
0.14,3,,3,
0.15,1,,1,
0.16,3,1,2,
0.17,1,,1,
0.18,1,,1,
0.19,1,,1,
0.2,2,,2,
0.21,3,1,2,
0.22,1,,1,
0.23,5,1,4,
0.24,4,,3,1
0.25,7,2,4,1
0.26,6,4,1,1
0.27,3,1,2,
0.28,4,,2,2
0.29,6,1,4,1
0.3,2,,1,1
0.31,5,2,3,
0.32,10,1,9,
0.33,8,2,4,2
0.34,7,2,4,1
0.35,9,4,5,
0.36,7,3,4,
0.37,4,2,2,
0.38,14,3,10,1
0.39,7,2,5,
0.4,8,2,5,1
0.41,9,3,5,1
0.42,10,2,7,1
0.43,14,2,10,2
0.44,20,8,8,4
0.45,13,7,5,1
0.46,12,4,7,1
0.47,21,12,7,2
0.48,23,18,4,1
0.49,25,8,15,2
0.5,36,28,8,
0.51,20,9,11,
0.52,31,15,16,
0.53,29,13,12,3
0.54,31,15,12,4
0.55,28,17,9,2
0.56,36,26,6,3
0.57,35,23,8,4
0.58,49,34,15,
0.59,46,28,16,1
0.6,51,40,10,
0.61,44,32,11,1
0.62,48,37,10,1
0.63,48,35,8,3
0.64,60,46,13,
0.65,68,50,14,2
0.66,58,49,7,1
0.67,73,62,10,
0.68,66,55,9,2
0.69,100,95,3,2
0.7,88,81,7,
0.71,105,98,6,
0.72,102,95,7,
0.73,116,111,4,1
0.74,129,123,5,1
0.75,137,132,4,
0.76,165,161,3,
0.77,164,159,5,
0.78,200,194,6,
0.79,161,159,2,
0.8,195,195,,
0.81,226,223,2,
0.82,226,223,3,
0.83,214,212,1,
0.84,208,207,1,
0.85,207,206,1,
0.86,199,199,,
0.87,192,191,1,
0.88,144,144,,
0.89,133,132,1,
0.9,119,119,,
0.91,89,89,,
0.92,77,77,,
0.93,45,45,,
0.94,26,26,,
0.95,17,17,,
0.96,4,4,,
0.97,1,1,,
0.98,,,,


==> results/epistemic_unc/dropout_p02_on_baseline_123600_anchorwise/iou_over_distance.csv <==
5.5055086104,0.4937845185,0.6576890622,0.1629050929,0.1466122633
11.0769101322,0.660655329,0.7625908888,0.5393325488,0.0756581046
16.6483116539,0.6762421171,0.7178501445,0.2468016445,0.3520373322
22.2197131757,0.6622850498,0.6949005193,0.2497539251,0.266481064
27.7911146975,0.6111474527,0.6310538603,0.1837369927,0.2725982295
33.3625162192,0.6017269802,0.6058247802,0.1992004876,0.2906530035
38.933917741,0.5610825691,0.5664955723,0.2671639631,0.1980709899
44.5053192627,0.5230301579,0.5304530988,,0.0691640568
50.0767207845,0.4329455176,0.4557876443,,
55.6481223062,0.3516859229,0.3590640891,,


==> results/epistemic_unc/dropout_p02_on_baseline_123600_anchorwise/sincos_over_distance_to_base_angle.csv <==
2.2458857754,0.0078135404,0.005145633,0.4682381098
6.736782877,0.0162213594,0.0113540656,1.0785615618
11.2276799787,0.0202068172,0.0122927709,1.3553728409
15.7185770804,0.026802199,0.0170919272,1.8693779664
20.2094741821,0.0298037941,0.0192703108,2.0596599957
24.7003712838,0.0324514681,0.0229336666,2.2817709915
29.1912683855,0.0339920864,0.0273518598,2.5295867484
33.6821654871,0.0358790877,0.0319812853,2.5531404851
38.1730625888,0.0406693667,0.0403532772,2.9288334436
42.6639596905,0.0398004498,0.0449140419,2.8831573958


==> results/epistemic_unc/dropout_p02_on_baseline_123600_anchorwise/stddev_over_iou.csv <==
0.049486249,0.0097984773,0.0105641505,1.1305165378,1.11999774,0.0363319687,0.0250297897,0.0061004415,0.0149583213,1.0410744399,1.0335510496,0.0082121755,0.0044509914,0.0100911811,0.0103833766,1.1396895801,1.1277372936,0.0389641665,0.0270198577,0.0159014028,0.0248378346,1.166753084,1.1508086396,0.0359261991,0.031602841
0.1470028114,0.011055145,0.0120298378,1.1266734935,1.1206553597,0.0358928798,0.0256993859,0.0090561247,0.0125010131,1.03855035,1.0281340169,0.0112398178,0.0047207966,0.0113374228,0.0116692484,1.1348806493,1.1314803468,0.0379348238,0.0275500965,0.0067187108,0.0119913057,1.0912994197,1.0709175557,0.0167133707,0.0108193348
0.2445193739,0.012331645,0.0151526005,1.1364626191,1.1175054775,0.0301604933,0.0255578339,0.0154078016,0.020334332,1.0841881219,1.0590174041,0.0144799015,0.0122474993,0.0103867726,0.0107809784,1.1406721163,1.1221883637,0.0355268369,0.0281697395,0.008028124,0.0126325627,1.1043537588,1.0511932403,0.0126811268,0.0174620567
0.3420359364,0.0128140886,0.0136109812,1.1317028103,1.1126105157,0.0303321781,0.0264893924,0.0152638035,0.0191149725,1.0807259075,1.0544187041,0.0157360957,0.0116784543,0.0117958728,0.0110674675,1.1545778191,1.1451256844,0.0391352985,0.0389097909,0.00668358,0.0145298444,1.1038652411,1.0717006562,0.0154374021,0.0137602045
0.4395524988,0.0107746053,0.0118232148,1.1186937497,1.0949051119,0.0225152432,0.0179211472,0.0111109526,0.0137315213,1.0624540964,1.0472899182,0.0122245065,0.0072811843,0.0117108131,0.0103549751,1.1665233115,1.138276529,0.032437313,0.0267332597,0.0056959197,0.0124322163,1.1159371225,1.0787681919,0.0162529433,0.0102712363
0.5370690613,0.0117860347,0.0132279064,1.1055600598,1.0824306019,0.0212597029,0.0165877759,0.0109656992,0.0144188743,1.0634986597,1.0424743106,0.0131387012,0.0087505616,0.0126397746,0.0097645213,1.1798758416,1.1505828261,0.035748463,0.0310142975,0.0101390146,0.014468359,1.1138568146,1.0905251626,0.0183155415,0.0137924584
0.6345856237,0.0121404102,0.0133011141,1.0936551459,1.0683334784,0.0172792926,0.0125274603,0.0101478613,0.0132071403,1.0623777852,1.0412420632,0.0125578437,0.0080114437,0.0122814225,0.0100237406,1.1760180801,1.148172789,0.0345900596,0.0290514039,0.0059145998,0.0129699195,1.1020624847,1.0793182842,0.0160806227,0.012334101
0.7321021862,0.0087201458,0.0119938203,1.0663819502,1.0424909372,0.0110955591,0.0070026894,0.0082107999,0.0118914913,1.0595182606,1.0367811807,0.0099411603,0.0059218111,0.0128041725,0.0103260544,1.1900831646,1.1541505753,0.0320377986,0.0271856947,0.0090934621,0.0133910376,1.1646383293,1.09852083,0.0261256957,0.017892828
0.8296187487,0.0071112589,0.0111248519,1.0563918278,1.0345384596,0.0085690922,0.0048594084,0.0069463907,0.0110408074,1.0547059793,1.0331740125,0.0083643449,0.0045967092,0.0123840516,0.0100254962,1.2046927999,1.1550221823,0.0299194718,0.0276184624,0.0062166757,0.0115049967,1.1440651279,1.085557514,0.0181032798,0.0122504162
0.9271353111,0.0056726759,0.0100092047,1.0511790482,1.0281651916,0.0069591079,0.0036313799,0.0056901919,0.0100491742,1.0509846219,1.0280684122,0.0069485516,0.0036073795,0.0121494207,0.0107515403,1.2112846486,1.1557966792,0.0243415102,0.030038823,0.0101652308,0.0120663329,1.1269848364,1.0640748396,0.0184798453,0.02112168


==> results/epistemic_unc/dropout_p02_on_baseline_123600_anchorwise/tv_over_distance.csv <==
5.5055086104,0.023473275,0.0057168208,0.0502350254,0.0823024602
11.0769101322,0.0235215786,0.0062407388,0.0559911052,0.1030712344
16.6483116539,0.0102769174,0.0075121665,0.0429393044,0.0247929166
22.2197131757,0.0095225411,0.0072558714,0.0365447748,0.0286976489
27.7911146975,0.0071833068,0.005937509,0.0378298375,0.0193659141
33.3625162192,0.0061468503,0.0053616268,0.0267917894,0.0149912623
38.933917741,0.0071554749,0.0059949845,0.0232157705,0.0166241053
44.5053192627,0.0075586834,0.0065090468,,0.0122952599
50.0767207845,0.0055071275,0.0050345007,0.0329598856,0.0162427651
55.6481223062,0.00618374,0.0058306733,0.0278783911,0.0189978666


==> results/epistemic_unc/dropout_p02_on_baseline_123600_anchorwise/tv_over_iou.csv <==
0.049486249,0.0341006752,0.0031876009,0.0373054507,0.0527638249
0.1470028114,0.0345492516,0.0027313597,0.0377866769,0.0134911223
0.2445193739,0.0359595866,0.013775453,0.0351585331,0.0130349793
0.3420359364,0.0345944169,0.0125519377,0.0469869658,0.0155214796
0.4395524988,0.0283963588,0.0091265572,0.0460730911,0.0187016474
0.5370690613,0.0240566372,0.0081711701,0.0529559073,0.0232217641
0.6345856237,0.0202093535,0.007890014,0.0506273681,0.0166436663
0.7321021862,0.0092306797,0.0066526215,0.0559549307,0.0356502477
0.8296187487,0.0061117181,0.0054894763,0.0596311807,0.028744273
0.9271353111,0.0042838201,0.0042036347,0.061581082,0.0191848732


==> results/epistemic_unc/dropout_p02_on_baseline_123600_anchorwise/unc_over_distance.csv <==
5.5055086104,0.0093246046,0.0125203296,1.1002189808,1.0825482842,0.0162068048,0.012643545,0.0072934111,0.0142012429,1.0556980901,1.0364369416,0.0085398424,0.004431741,0.012297563,0.0087492606,1.1676372866,1.1567887442,0.0288563363,0.0264389767,0.015653298,0.0121674771,1.2182969856,1.2017457861,0.0284833738,0.0196956742
11.0769101322,0.0093549309,0.0123040324,1.0976187463,1.0738380033,0.0156104262,0.0120384998,0.0071488918,0.0111666936,1.0576943049,1.0356514446,0.008125269,0.004584105,0.0123360366,0.009842188,1.1892081288,1.1541040459,0.0335132998,0.030165686,0.0179539523,0.0141042794,1.2463009451,1.2329457427,0.0307430786,0.025516893
16.6483116539,0.0084493618,0.0118242772,1.0691093916,1.0475810577,0.0114179813,0.0075636018,0.0081400114,0.0112099694,1.0617447996,1.040079767,0.0093264366,0.0055343245,0.0106339084,0.0109076539,1.1456726504,1.1352555956,0.0397276842,0.0426637866,0.0094490653,0.0149307618,1.1254385827,1.0877375503,0.0217126541,0.0160955953
22.2197131757,0.0090116062,0.0124865987,1.0674015134,1.04285734,0.0116929155,0.0083356938,0.0085084219,0.0119892318,1.0620033685,1.036913373,0.0101875104,0.0066035363,0.0095351683,0.010420503,1.1438693454,1.1247078014,0.0365054248,0.0289814115,0.0085684041,0.0158031097,1.1204304192,1.1052813912,0.0225839427,0.0207166374
27.7911146975,0.0082755298,0.0119730729,1.0591482864,1.0370923428,0.009807609,0.0060817966,0.0077387879,0.0117747024,1.0564312768,1.0337448782,0.0092866723,0.0055904927,0.0110233284,0.0105766699,1.1369910962,1.1318172747,0.0351337303,0.0380707942,0.0055031857,0.0126533909,1.1037442255,1.0937889756,0.0151125331,0.0131675558
33.3625162192,0.0081935397,0.0122773143,1.0555639292,1.0343935563,0.0095196851,0.0054121141,0.0076318128,0.0117063799,1.0538058828,1.0327690788,0.0092870762,0.0051962954,0.0099009765,0.0091382434,1.1199771408,1.1031280995,0.0287439987,0.0290925253,0.0052183302,0.0137691137,1.0889495367,1.0796154243,0.0154797354,0.0115900795
38.933917741,0.0094002298,0.0134099249,1.0597983113,1.0372342401,0.010933522,0.006408206,0.0088048843,0.0132359,1.0572166973,1.0351384316,0.0106681029,0.0061385145,0.0092421743,0.009448517,1.0990952327,1.1042060867,0.0220965301,0.0198501482,0.0064197193,0.0123586283,1.1040370778,1.0760334565,0.016082086,0.0120151692
44.5053192627,0.0098923514,0.0141347146,1.0613905293,1.0375731641,0.0112022765,0.0068280941,0.0090772299,0.014048268,1.0597119287,1.0353304711,0.010940633,0.0065433808,,,,,,,0.0040846566,0.0150781517,1.0780318903,1.0770570456,0.0177887543,0.0123929045
50.0767207845,0.0090012102,0.0135441462,1.0564765834,1.0352715643,0.0110311162,0.0057880485,0.0089741214,0.0132671969,1.0546738717,1.0331506909,0.0106952216,0.0054704552,0.0108249643,0.0062978914,1.15572106,1.1109044841,0.0146538456,0.024113481,0.0041076017,0.0132372219,1.0947495987,1.0843434341,0.0136269561,0.0115410398
55.6481223062,0.0101405422,0.0155115166,1.0581862823,1.038911494,0.0110591362,0.0066820367,0.0102582336,0.0151582581,1.0568252703,1.0377816738,0.0109283492,0.0065070847,0.0059727133,0.0093123582,1.116675082,1.128689435,0.0248186872,0.0175167268,0.0045117571,0.0121995361,1.1168852379,1.0800508848,0.0175453759,0.0151980057


==> results/forward_passes/conv_dropout/006454_0_means_and_stddev_over_t.csv <==
0.0,0.999998688697815,0.0,0.432762086391449,0.757006347179413,0.02791515737772,0.070210680365563,5.68441864743363e-05,-0.002506837714463,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.999960482120514,3.82065773010254e-05,0.432787775993347,0.757062196731567,0.027558445930481,0.070423156023026,5.19472923770081e-05,-0.002499292138964,2.56747043749783e-05,5.58197571081109e-05,0.012944579124451,0.003017067909241,4.89689409732819e-06,7.54557549953461e-06
2.0,0.999972641468048,3.56618947989773e-05,0.432834595441818,0.757143497467041,0.027667932212353,0.07033122330904,4.72682149847969e-05,-0.002500970149413,6.94453192409128e-05,0.000123667385196,0.011972741223872,0.003079337533563,7.73135889176047e-06,6.60212481307099e-06
3.0,0.999972701072693,3.08842936647125e-05,0.432864367961884,0.757137000560761,0.027699992060661,0.070318639278412,4.974097100785e-05,-0.002503090770915,7.92364589869976e-05,0.000107689549623,0.010566184297204,0.002684491453692,7.94820789451478e-06,6.79581808071816e-06
4.0,0.99997740983963,2.91849682980683e-05,0.43287068605423,0.757195174694061,0.027777958661318,0.070221476256847,4.76581881230231e-05,-0.002501579700038,7.19873569323681e-05,0.000151113737957,0.01099157333374,0.00366707611829,8.23960817797342e-06,6.78825517752557e-06
5.0,0.999973773956299,2.78421121038264e-05,0.432831674814224,0.757150650024414,0.027704261243343,0.070359729230404,4.92520666739438e-05,-0.002500959439203,0.000109175751277,0.000170096609509,0.011669307015836,0.005511969793588,8.32335172162857e-06,6.35020614936366e-06
6.0,0.999976277351379,2.64896880253218e-05,0.432819902896881,0.757114768028259,0.02773642167449,0.070385679602623,4.99125671922229e-05,-0.002501456765458,0.000105116378109,0.000180400282261,0.01117473654449,0.005183185450733,7.8739349191892e-06,6.00416296947515e-06
7.0,0.999977588653564,2.50013235927327e-05,0.432814180850983,0.757158696651459,0.027740851044655,0.070388093590736,5.34130085725337e-05,-0.002501501236111,9.94860020000488e-05,0.000204961426789,0.010462385602295,0.004849360324442,1.18330335681094e-05,5.61760271011735e-06
8.0,0.999977946281433,2.35884490393801e-05,0.432803213596344,0.757186889648438,0.027790380641818,0.070402450859547,5.58317842660472e-05,-0.002501775044948,9.88103274721652e-05,0.000209051417187,0.01107120141387,0.004608658608049,1.30868929772987e-05,5.35260232936707e-06
9.0,0.999750316143036,0.000683231162839,0.432803809642792,0.75721150636673,0.02779502607882,0.070299528539181,5.62075401830953e-05,-0.002501148730516,9.37579097808339e-05,0.000211593986023,0.010515884496272,0.006213354412466,1.246638748853e-05,5.41427743883105e-06
10.0,0.999769270420074,0.000654192233924,0.432808697223663,0.757193982601166,0.027800960466266,0.070297725498676,5.39715983904898e-05,-0.002500521019101,9.07136563910171e-05,0.000209231860936,0.010050243698061,0.0059246821329,1.38302902996656e-05,5.53077916265465e-06
11.0,0.999781548976898,0.000627652159892,0.43279692530632,0.75721400976181,0.027846844866872,0.070345960557461,5.42755915375892e-05,-0.002500811591744,9.5256109489128e-05,0.00021101530001,0.01105085760355,0.006110241170973,1.32798249978805e-05,5.38227095603361e-06
12.0,0.999797701835632,0.000605614623055,0.432806432247162,0.757227599620819,0.02785542793572,0.070337563753128,5.29531243955717e-05,-0.002500289352611,9.72541529336013e-05,0.000208170502447,0.010672297328711,0.00588477216661,1.35563668663963e-05,5.47848321730271e-06
13.0,0.999808847904205,0.000584968132898,0.432811796665192,0.757232546806335,0.027808157727122,0.070355542004109,5.49935757589992e-05,-0.002500544534996,9.56985968514346e-05,0.000201380316867,0.011996982619166,0.005745550151914,1.49924262586865e-05,5.3587741604133e-06
14.0,0.999818027019501,0.000566175673157,0.432813674211502,0.757214188575745,0.027807030826807,0.070349596440792,5.27725751453545e-05,-0.002499935217202,9.27230867091566e-05,0.000206333716051,0.011590958572924,0.005559487268329,1.66987392731244e-05,5.65662639928632e-06
15.0,0.999829232692718,0.000549914781004,0.432803750038147,0.757203578948975,0.027808248996735,0.070377945899963,5.30123943462968e-05,-0.002500095404685,9.76551382336766e-05,0.000203958508791,0.011224435642362,0.005604208447039,1.61951411428163e-05,5.51202037968324e-06
16.0,0.999836504459381,0.000534295686521,0.432797163724899,0.757224321365356,0.027827773243189,0.070404455065727,5.35546787432395e-05,-0.002499448135495,9.83366116997786e-05,0.000214563828195,0.011245148256421,0.005641427822411,1.58606217155466e-05,5.94112316321116e-06
17.0,0.99984210729599,0.000519744411577,0.432787418365479,0.757230997085571,0.02781755104661,0.070440798997879,5.35357794433367e-05,-0.002499165013433,0.000103648912045,0.000210319602047,0.01103151589632,0.005879089701921,1.54139506776119e-05,5.89063211009488e-06
18.0,0.999850213527679,0.000507044780534,0.432782828807831,0.757218182086945,0.027879683300853,0.07041934132576,5.42071902600583e-05,-0.002499242778867,0.000102754747786,0.000211800637771,0.014201313257217,0.005866384599358,1.52708707901184e-05,5.74299792788224e-06
19.0,0.999853909015656,0.0004944713437,0.43278694152832,0.757213473320007,0.027853041887283,0.070413753390312,5.39697830390651e-05,-0.002499743830413,0.000101755875221,0.000207426477573,0.014460215345025,0.005728106480092,1.49201341628213e-05,6.00843532083673e-06
20.0,0.999859869480133,0.000483291980345,0.432792067527771,0.757210552692413,0.027861719951034,0.07044130563736,5.43407768418547e-05,-0.002499249996617,0.000101904188341,0.000202861949219,0.014182101003826,0.005856556352228,1.46547818076215e-05,6.26557493887958e-06
21.0,0.999865174293518,0.000472816056572,0.432781994342804,0.757220983505249,0.027855604887009,0.070442549884319,5.38428794243373e-05,-0.002499236958101,0.000109763830551,0.000203832270927,0.013891149312258,0.005722525995225,1.44985060614999e-05,6.12181293035974e-06
22.0,0.999870896339416,0.000463191972813,0.432772666215897,0.757242202758789,0.027853529900313,0.070403248071671,5.31419100298081e-05,-0.00249901227653,0.000115885901323,0.000222892718739,0.013589815236628,0.006184154655784,1.45559997690725e-05,6.07920310358168e-06
23.0,0.999861538410187,0.000455651403172,0.432773381471634,0.757248640060425,0.02783152461052,0.070414237678051,5.33337115484756e-05,-0.002498525893316,0.000113496040285,0.000220392219489,0.013837582431734,0.006100310012698,1.42791814141674e-05,6.39191421214491e-06
24.0,0.999865412712097,0.00044685206376,0.432774662971497,0.757259070873261,0.02784145064652,0.070428058505058,5.24314855283592e-05,-0.002498676069081,0.00011137828551,0.000221922353376,0.013671542517841,0.006054138299078,1.46722668432631e-05,6.30578324489761e-06
25.0,0.999870359897614,0.000438877788838,0.432771801948547,0.757275938987732,0.027824619784951,0.070407763123512,5.28922464582138e-05,-0.002498682588339,0.000110152825073,0.000233367813053,0.013743926770985,0.006109322886914,1.45706198964035e-05,6.18341618974227e-06
26.0,0.999874830245972,0.000431270775152,0.432772785425186,0.757271111011505,0.027819026261568,0.070426769554615,5.29999888385646e-05,-0.002498489571735,0.000108214466309,0.000230321253184,0.013524766080082,0.006150755099952,1.43088000186253e-05,6.14723376202164e-06
27.0,0.999879240989685,0.000424111320172,0.432768881320953,0.757279276847839,0.027816722169519,0.070404283702374,5.25743198522832e-05,-0.00249858899042,0.000108171647298,0.000230142963119,0.013287507928908,0.006264683324844,1.42239869092009e-05,6.05854438617826e-06
28.0,0.999883115291595,0.000417246454163,0.432775855064392,0.757283985614777,0.027810085564852,0.070384629070759,5.31546393176541e-05,-0.002498475136235,0.000112533518404,0.000227497250307,0.013116131536663,0.006331156473607,1.43099532579072e-05,5.98350789005053e-06
29.0,0.999885022640228,0.000410364591517,0.432774752378464,0.757281243801117,0.027803767472506,0.070393733680248,5.36686966370326e-05,-0.002498376881704,0.000110799388494,0.000224164759857,0.012952564284206,0.006263915915042,1.43391907840851e-05,5.90666195421363e-06
30.0,0.999882817268372,0.000403876241762,0.432774573564529,0.757290422916412,0.027790922671557,0.070389270782471,5.24461283930577e-05,-0.002498820889741,0.000109002721729,0.0002261850168,0.012991395778954,0.006171675864607,1.56147380039329e-05,6.29930491413688e-06
31.0,0.999884784221649,0.000397673604311,0.432774066925049,0.757289409637451,0.027780229225755,0.070395790040493,5.1742546929745e-05,-0.002498852554709,0.000107323532575,0.0002226975339,0.012964835390449,0.006096521392465,1.58602160809096e-05,6.202588792803e-06
32.0,0.999888241291046,0.00039208328235,0.432775110006332,0.757284283638001,0.027802461758256,0.070401065051556,5.15950232511386e-05,-0.002499014372006,0.00010584978736,0.00022121121583,0.013531034812331,0.006018562242389,1.56403402797878e-05,6.17606565356255e-06
33.0,0.999888360500336,0.000386275118217,0.432774007320404,0.757287502288818,0.027804451063275,0.070387698709965,5.17452135682106e-05,-0.00249937013723,0.000104473161628,0.00021872560319,0.013337380252779,0.006028883159161,1.54327535710763e-05,6.41887891106308e-06
34.0,0.9998899102211,0.000380821496947,0.432777971029282,0.757289469242096,0.027803750708699,0.070365957915783,5.1189537771279e-05,-0.002499321475625,0.000105529572465,0.000215871710679,0.013146127574146,0.006211037747562,1.55519610416377e-05,6.3328634496429e-06
35.0,0.999892473220825,0.000375804054784,0.432781368494034,0.757295846939087,0.027807805687189,0.070356905460358,5.07801487401594e-05,-0.002499177819118,0.000105977975181,0.000216170097701,0.012991732917726,0.006171158514917,1.55245270434534e-05,6.30190152151044e-06
36.0,0.999894857406616,0.000370968366042,0.432782649993897,0.757297456264496,0.027787487953901,0.070358507335186,5.19384193466976e-05,-0.002499043243006,0.000104819831904,0.00021346010908,0.013559075072408,0.006088793743402,1.68164915521629e-05,6.26831752015278e-06
37.0,0.999897003173828,0.000366283959011,0.43278956413269,0.757297575473785,0.027798449620605,0.070347025990486,5.22046248079278e-05,-0.002499027643353,0.00011159737187,0.000210633792449,0.013592313975096,0.006089607253671,1.66725658345968e-05,6.18603053226252e-06
38.0,0.999899327754974,0.000361836660886,0.432787239551544,0.757293701171875,0.027786832302809,0.070346295833588,5.27807424077764e-05,-0.002498873276636,0.00011109602201,0.000209290563362,0.013663168996573,0.0060113389045,1.68362548720324e-05,6.17979912931332e-06
39.0,0.99989664554596,0.000357694807462,0.432787328958511,0.757280826568604,0.027789991348982,0.070356070995331,5.26508738403209e-05,-0.002498861867934,0.000109700522444,0.000221773836529,0.01351064722985,0.005998910870403,1.66442423505941e-05,6.10248980592587e-06
40.0,0.999898970127106,0.000353613344487,0.43278893828392,0.757282793521881,0.027806982398033,0.070345550775528,5.31689220224507e-05,-0.002498773857951,0.000108836436993,0.00021939232829,0.013884516432881,0.006000345572829,1.67633206729079e-05,6.0531301642186e-06
41.0,0.999900639057159,0.000349541893229,0.432786345481873,0.757278263568878,0.027806928381324,0.070339933037758,5.32269368704874e-05,-0.002498858608305,0.000108788844955,0.000218658460653,0.013718229718506,0.005950278602541,1.65667206601938e-05,6.00517068960471e-06
42.0,0.999902665615082,0.000345708162058,0.432789206504822,0.757277488708496,0.027808830142021,0.070341408252716,5.29694407305215e-05,-0.002498663263395,0.000109094835352,0.000216167914914,0.013565463013947,0.00588231254369,1.64577741088578e-05,6.06841103945044e-06
43.0,0.999904632568359,0.000341998413205,0.43279105424881,0.757273316383362,0.027805203571916,0.070338748395443,5.32997692062054e-05,-0.002498939633369,0.000108524473035,0.000215411128011,0.01343693677336,0.005820284131914,1.64132397912908e-05,6.26685550741968e-06
44.0,0.999905705451965,0.000338250800269,0.432792246341705,0.757280290126801,0.0278065726161,0.070326097309589,5.35527178726625e-05,-0.0024988965597,0.000107605737867,0.000217946217163,0.01329114753753,0.005878090858459,1.63163440447533e-05,6.20343462287565e-06
45.0,0.99990713596344,0.000334679731168,0.432794481515884,0.757281124591827,0.027799710631371,0.070324629545212,5.37763480679132e-05,-0.002498900750652,0.000107508036308,0.000215630905586,0.013249355368316,0.005815469194204,1.62075921252836e-05,6.13569864071906e-06
46.0,0.999897301197052,0.000337703706464,0.432799845933914,0.757292807102203,0.027795322239399,0.070303350687027,5.4019212257117e-05,-0.002498770132661,0.000112353322038,0.000227649521548,0.013150592334569,0.006112344563007,1.61186271725455e-05,6.13438987784321e-06
47.0,0.999899089336395,0.000334389420459,0.432801634073258,0.757294416427612,0.02778578363359,0.070303030312061,5.40267101314385e-05,-0.002498627873138,0.000111849556561,0.000225523283007,0.013225210830569,0.006048406008631,1.59499250003137e-05,6.14812506682938e-06
48.0,0.999900341033936,0.00033108505886,0.432801991701126,0.757295906543732,0.027783736586571,0.070297695696354,5.46945884707384e-05,-0.002498605987057,0.000110730048618,0.000223431008635,0.013099053874612,0.006009277887642,1.64505090651801e-05,6.08696473136661e-06
49.0,0.999901652336121,0.000327892455971,0.432802379131317,0.75729364156723,0.027769336476922,0.070303209125996,5.4075826483313e-05,-0.002498430199921,0.000109649867227,0.000221751542995,0.013475138694048,0.005974302534014,1.68513342941878e-05,6.14992541159154e-06


==> results/forward_passes/conv_dropout/006454_1_means_and_stddev_over_t.csv <==
0.0,0.999984383583069,0.0,0.428425818681717,0.501562535762787,0.027685990557075,0.068934582173824,-1.56991736730561e-05,-0.00250653270632,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.999991476535797,7.09295272827148e-06,0.428600132465363,0.501693069934845,0.027421567589045,0.069777838885784,4.36268237535842e-07,-0.002499238355085,0.000174328684807,0.000130534172058,0.009643197059631,0.012085437774658,1.61354419105919e-05,7.29435123503208e-06
2.0,0.99998813867569,7.45375882615917e-06,0.428538411855698,0.501651048660278,0.027413988485932,0.069666236639023,3.7700053781009e-06,-0.002502295654267,0.000166989004356,0.000122028774058,0.007882285863161,0.010117195546627,1.39927096824977e-05,7.35974617782631e-06
3.0,0.99998676776886,6.87213378114393e-06,0.428535521030426,0.501681804656982,0.027348674833775,0.069845527410507,2.43674003286287e-06,-0.002502822317183,0.00014470233873,0.000118335585285,0.007979894056916,0.009830135852098,1.23361151054269e-05,6.43868816041504e-06
4.0,0.999989151954651,7.68544032325735e-06,0.428543567657471,0.501725018024445,0.027339151129127,0.069906190037727,-3.30605030285369e-06,-0.002502759220079,0.000130419110064,0.000136635047966,0.00717016402632,0.008965340442956,1.59267819981324e-05,5.76032698518247e-06
5.0,0.999989688396454,7.1062968345359e-06,0.428581118583679,0.501679718494415,0.027254296466708,0.069855429232121,-2.06139679903572e-06,-0.002504712203518,0.000145681682625,0.000160645737196,0.009580728597939,0.008341523818672,1.48030776472297e-05,6.83563848724589e-06
6.0,0.999962449073792,6.69560540700331e-05,0.428563296794891,0.501746296882629,0.027247365564108,0.069852992892265,-4.5050551307213e-06,-0.002507760655135,0.000141775570228,0.000220717978664,0.008890796452761,0.007723097223789,1.49551142385462e-05,9.78793559625046e-06
7.0,0.999966204166412,6.34169409750029e-05,0.428579598665237,0.501761019229889,0.027219090610743,0.069835014641285,-3.44411296282487e-06,-0.002506541786715,0.000139470997965,0.000210094018257,0.00875751581043,0.007255465257913,1.4268066479417e-05,9.70706605585292e-06
8.0,0.99996829032898,6.00928251515143e-05,0.428582519292831,0.501770436763763,0.027243046090007,0.069888167083263,-6.65793959342409e-06,-0.002505997428671,0.000131749795401,0.000199869959033,0.008624399080873,0.007171530276537,1.62353735504439e-05,9.28053214011015e-06
9.0,0.999971032142639,5.75889498577453e-05,0.428567975759506,0.501775324344635,0.027256036177278,0.069903276860714,-4.37455628343741e-06,-0.002504240255803,0.000132373403176,0.000190179373021,0.008307256735861,0.006835027597845,1.68568440130912e-05,1.02619305835105e-05
10.0,0.999972760677338,5.52033743588254e-05,0.428568154573441,0.501762807369232,0.02723428606987,0.069906823337078,-4.84908423459274e-06,-0.002505350392312,0.000126214465126,0.000185584227438,0.008313314057887,0.006519087590277,1.61422685778234e-05,1.0395190656709e-05
11.0,0.999964714050293,5.92528049310204e-05,0.4285728931427,0.501788675785065,0.027184108272195,0.069930218160153,-4.84721158500179e-06,-0.002504637464881,0.000121858160128,0.0001972814498,0.010070506483317,0.006340131163597,1.54550489241956e-05,1.02296280601877e-05
12.0,0.999967336654663,5.76677448407281e-05,0.428568840026856,0.501799285411835,0.027171341702342,0.069867603480816,-3.04726154354285e-06,-0.002504572737962,0.000117912248243,0.000193084371858,0.009809860028327,0.006841567344964,1.61047373694601e-05,9.83086374617415e-06
13.0,0.999962747097015,5.80034902668558e-05,0.428574770689011,0.501815974712372,0.027187485247851,0.069914624094963,-1.24400946788228e-06,-0.002503790194169,0.000115624919999,0.000195547851035,0.009693502448499,0.007023238111287,1.68258447956759e-05,9.88449210126419e-06
14.0,0.99993759393692,0.000109695341962,0.428571701049805,0.501832962036133,0.02716782130301,0.069953106343746,8.11788652299583e-07,-0.002503636060283,0.000112286594231,0.000199331145268,0.009748859331012,0.007090122904629,1.79834205482621e-05,9.56677558860974e-06
15.0,0.999939918518066,0.000106606719783,0.428564041852951,0.501820802688599,0.027150578796864,0.069957159459591,1.64066318575351e-06,-0.00250342884101,0.000112706366053,0.000198682391783,0.009754347614944,0.006868844851851,1.77058227563975e-05,9.29765610635513e-06
16.0,0.999938309192658,0.000103616526758,0.42855179309845,0.501800835132599,0.027123453095555,0.069983549416065,9.97954543890955e-07,-0.00250361347571,0.000119809425087,0.00020865406259,0.010281348600984,0.006832632701844,1.73684875335312e-05,9.05028173292521e-06
17.0,0.999940991401672,0.000101323705167,0.428551524877548,0.501788556575775,0.027139961719513,0.069951541721821,1.09365089429048e-06,-0.002503458643332,0.000116438997793,0.000208949815715,0.010301630012691,0.006903477478772,1.6883748685359e-05,8.81846153788501e-06
18.0,0.999943971633911,9.94322617771104e-05,0.428552389144898,0.501774609088898,0.027130361646414,0.069943390786648,1.46471131756698e-06,-0.002503188094124,0.00011339296907,0.000211776306969,0.010137510485947,0.006737163756043,1.65086676133797e-05,8.65966376295546e-06
19.0,0.999946713447571,9.76267401711084e-05,0.428556829690933,0.50176477432251,0.027148228138685,0.069930322468281,1.30488524519023e-06,-0.002502934541553,0.000112195200927,0.000210845726542,0.010287300683558,0.006616470403969,1.61057323566638e-05,8.51242202770663e-06
20.0,0.999940156936646,9.96846501948312e-05,0.428543716669083,0.501766920089722,0.027146887034178,0.069935455918312,2.79303026218258e-06,-0.0025032046251,0.000124190191855,0.000205989927053,0.010041568428278,0.006465580780059,1.70685088960454e-05,8.39468521007802e-06
21.0,0.999940514564514,9.74103095359169e-05,0.428536504507065,0.501782178878784,0.027151757851243,0.06990610063076,2.23146457756229e-06,-0.002503340132535,0.000125777922221,0.000213084247662,0.009845828637481,0.006604639813304,1.68734695762396e-05,8.22516904008808e-06
22.0,0.999938488006592,9.57445445237681e-05,0.428535163402557,0.501779615879059,0.027160147204995,0.069919660687447,1.94120389096497e-06,-0.002503484720364,0.000123173973407,0.000208760538953,0.009738529101014,0.006523580756038,1.65586443472421e-05,8.07291507953778e-06
23.0,0.999939739704132,9.39223027671687e-05,0.428538084030151,0.501775145530701,0.027140630409122,0.0699168369174,1.95612528841593e-06,-0.002503354335204,0.0001213919968,0.00020547216991,0.010144245810807,0.006389030255377,1.62101605383214e-05,7.92766513768584e-06
24.0,0.999941408634186,9.23738771234639e-05,0.428543627262116,0.501769483089447,0.027134971693158,0.069911330938339,3.92067613574909e-06,-0.002503557829186,0.000122002638818,0.000203229152248,0.009990873746574,0.00627161283046,1.85710941877915e-05,7.83124323788798e-06
25.0,0.999943196773529,9.10265152924694e-05,0.428544849157333,0.501752257347107,0.027130527421832,0.06990447640419,4.20311289417441e-06,-0.002503828378394,0.000119791933685,0.00021706984262,0.009830377064645,0.006169109139591,1.82651292561786e-05,7.79745914769592e-06
26.0,0.999945223331451,8.99224032764323e-05,0.428557068109512,0.501773655414581,0.027129285037518,0.069898381829262,3.7757108657388e-06,-0.002503713592887,0.000133076158818,0.00023934582714,0.009649223648012,0.006069859024137,1.80557017301908e-05,7.67406982049579e-06
27.0,0.999946236610413,8.84584223967977e-05,0.428559392690659,0.501770436763763,0.027103815227747,0.069896623492241,3.64068705493992e-06,-0.002503239782527,0.000131241395138,0.000235637533478,0.010683473199606,0.005961841437966,1.77442234416958e-05,7.92784612713149e-06
28.0,0.999947488307953,8.71779848239385e-05,0.428559720516205,0.50176990032196,0.027125466614962,0.069850124418736,4.10380016546696e-06,-0.002503163879737,0.000128971078084,0.000231555372011,0.011302726343274,0.006850325036794,1.760697523423e-05,7.80030404712306e-06
29.0,0.999947726726532,8.57189443195239e-05,0.428565055131912,0.501772284507751,0.027131289243698,0.069866679608822,4.96608208777616e-06,-0.002503332449123,0.000130023094243,0.00022801560408,0.011173494160175,0.006854970008135,1.79230119101703e-05,7.72274142946117e-06
30.0,0.999948978424072,8.46143811941147e-05,0.428571283817291,0.501774609088898,0.027128040790558,0.069859936833382,6.0254556046857e-06,-0.002503216732293,0.000132368280902,0.000224666233407,0.011010772548616,0.006763963028789,1.85617955139605e-05,7.62358195061097e-06
31.0,0.99994957447052,8.33415833767504e-05,0.428573608398438,0.501779317855835,0.027119938284159,0.069869548082352,5.38309495823341e-06,-0.002503115683794,0.000130937492941,0.000222697242862,0.010963815264404,0.006701624952257,1.86162487807451e-05,7.52455207475578e-06
32.0,0.999951004981995,8.24863163870759e-05,0.42857238650322,0.501775920391083,0.027117040008307,0.069880023598671,6.17915247858036e-06,-0.002503330586478,0.000129124120576,0.000220146379434,0.010812819935382,0.006653789896518,1.8877008187701e-05,7.50864137444296e-06
33.0,0.99995219707489,8.15374805824831e-05,0.428575575351715,0.501758217811585,0.027122128754854,0.06987427175045,6.00850944465492e-06,-0.002503660740331,0.000128503743326,0.000239540255279,0.01070770714432,0.00657199183479,1.86231518455315e-05,7.63658408686752e-06
34.0,0.999953329563141,8.06667885626666e-05,0.428570866584778,0.501748383045197,0.027114002034068,0.069886326789856,6.088114787417e-06,-0.002503803698346,0.000129595995531,0.000242992231506,0.010697269812226,0.006555073428899,1.83610445674276e-05,7.57282441554708e-06
35.0,0.999953985214233,7.96324748080224e-05,0.428570955991745,0.501744627952576,0.027100570499897,0.06988862156868,5.9132380556548e-06,-0.002503824420273,0.000127784587676,0.000240609646426,0.010951770469546,0.006466436199844,1.8133772755391e-05,7.46791010897141e-06
36.0,0.999955177307129,7.88685501902364e-05,0.428576916456223,0.501742005348206,0.02708700299263,0.069875858724117,5.42964016858605e-06,-0.002503531519324,0.000130984815769,0.000237874643062,0.011217623017728,0.006471985485405,1.81208579306258e-05,7.57304133003345e-06
37.0,0.999955952167511,7.7963006333448e-05,0.428575128316879,0.501748442649841,0.027074301615357,0.069865263998509,5.7218894653488e-06,-0.002503264695406,0.000129720749101,0.000237997854128,0.011434485204518,0.00645238161087,1.79689868673449e-05,7.64703418099089e-06
38.0,0.999955296516418,7.7044271165505e-05,0.428571373224258,0.501749575138092,0.02706366032362,0.069859065115452,5.69378198633785e-06,-0.002502888208255,0.000130146683659,0.000235035797232,0.011545928195119,0.006392353214324,1.77379661181476e-05,7.89699242886854e-06
39.0,0.999955952167511,7.61847695684992e-05,0.428576052188873,0.501756727695465,0.027048477903009,0.069856509566307,6.14894088357687e-06,-0.002502862829715,0.000131769891595,0.000236330466578,0.011935482732952,0.006315946113318,1.77439869730733e-05,7.79925449023722e-06
40.0,0.999956727027893,7.54149077693e-05,0.428573697805405,0.501764237880707,0.02705342322588,0.069872386753559,6.32005230727373e-06,-0.002503357594833,0.000130981134134,0.000238216729485,0.011846264824271,0.006401072721928,1.75596433109604e-05,8.31461602501804e-06
41.0,0.999957323074341,7.46051737223752e-05,0.428574323654175,0.501758933067322,0.027056450024247,0.069877155125141,6.39869176666252e-06,-0.002503348514438,0.000129479958559,0.000237797750742,0.011726841330528,0.0063396692276,1.73566459125141e-05,8.21524281491293e-06
42.0,0.999958217144012,7.39543393137865e-05,0.428579717874527,0.501751899719238,0.027046527713537,0.069881059229374,6.20091850578319e-06,-0.002503113821149,0.000132667002617,0.00023940387473,0.011832537129521,0.006276120897383,1.72014551935717e-05,8.2604219642235e-06
43.0,0.999958038330078,7.31171603547409e-05,0.428583323955536,0.501745283603668,0.027035601437092,0.069895178079605,6.04902879786096e-06,-0.002503143390641,0.00013325769396,0.000240596331423,0.011996527202427,0.006343776825815,1.70340063050389e-05,8.16833016870078e-06
44.0,0.999958992004394,7.25386416888796e-05,0.42857950925827,0.501752018928528,0.027040952816606,0.06990921497345,5.75473086428246e-06,-0.002502972492948,0.00013419262541,0.0002420443343,0.011935458518565,0.006411998998374,1.69564227689989e-05,8.15629391581751e-06
45.0,0.999959290027618,7.17732473276555e-05,0.42857900261879,0.501750469207764,0.027042806148529,0.069895640015602,5.4658057706547e-06,-0.002503000432625,0.00013277164544,0.000239630462602,0.011814337223768,0.006474851164967,1.68827227753354e-05,8.06931711849757e-06
46.0,0.999958276748657,7.13438639650121e-05,0.428578644990921,0.501754939556122,0.027040403336287,0.069907873868942,5.63164076083922e-06,-0.002502547809854,0.000131373119075,0.000238968932536,0.011703067459166,0.006514348089695,1.6739981219871e-05,8.55281177791767e-06
47.0,0.999953210353851,7.87711978773587e-05,0.428579568862915,0.501755774021149,0.027026079595089,0.069897316396237,5.68620998819824e-06,-0.002502511022612,0.000130149564939,0.000236543870415,0.012147706001997,0.006528842728585,1.65689143614145e-05,8.46700004331069e-06
48.0,0.999953806400299,7.81009875936434e-05,0.428579419851303,0.501734018325806,0.027038756757975,0.069915488362312,6.12746771366801e-06,-0.002502608578652,0.000128819112433,0.000278494000668,0.012447696179152,0.006705929059535,1.66814934345894e-05,8.40738903207239e-06
49.0,0.999954700469971,7.75304797571152e-05,0.428581207990646,0.501726746559143,0.027044579386711,0.069916605949402,6.26965675110114e-06,-0.002502494491637,0.00012814803631,0.000280329259112,0.012414819560945,0.006639522034675,1.6543805031688e-05,8.36121125757927e-06


==> results/forward_passes/conv_dropout/total_var_boxes_over_t.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.02755225764535e-05,2.72750648967682e-05,0.078820037981487,0.026355123087564,1.97140016667975e-07,7.01815768737314e-08
1.0,4.65515464105109e-06,1.32611939817623e-05,0.033996469815689,0.01035289130175,8.47886907769086e-08,3.09826132742133e-08,5.62036793540237e-06,1.40138709150059e-05,0.044823568165798,0.016002231785814,1.12351325891066e-07,3.91989635995181e-08
2.0,6.48940364797804e-06,1.71480663526412e-05,0.047390719863412,0.016195099279721,1.26183630997316e-07,5.25814703106173e-08,3.78611892847542e-06,1.0126998544127e-05,0.031429318118075,0.010160023807843,7.0956385670659e-08,1.76001065631141e-08
3.0,7.37211401986921e-06,1.91865620529127e-05,0.055834263759577,0.017399674562533,1.47104418957889e-07,5.93819339374867e-08,2.90340855658425e-06,8.08850284385555e-06,0.02298577422191,0.008955448525031,5.00355977100859e-08,1.07996429362447e-08
4.0,7.82460842267311e-06,1.98589231110749e-05,0.058311149876788,0.019205711871042,1.55045363396332e-07,5.84085290640363e-08,2.45091415378035e-06,7.41614178569335e-06,0.020508888104699,0.007149411216522,4.2094653271643e-08,1.17730478096951e-08
5.0,8.4793252162908e-06,2.07592993982294e-05,0.062667497483833,0.020736651197514,1.57822052161211e-07,5.79804961107192e-08,1.79619736016265e-06,6.51576549853879e-06,0.016152540497654,0.00561847189005,3.93179645067636e-08,1.22010807630122e-08
6.0,8.3907309459626e-06,2.19983262890222e-05,0.064150216091769,0.022523353106503,1.60023634996146e-07,6.14069350771636e-08,1.88479163049086e-06,5.27673860774598e-06,0.014669821889718,0.003831769981061,3.71163816718284e-08,8.77464179656784e-09
7.0,8.74178014031558e-06,2.25059248740785e-05,0.065681944927712,0.023201643631452,1.68831422889769e-07,6.06096454762594e-08,1.53374243613788e-06,4.76914002268967e-06,0.013138093053775,0.003153479456112,2.83085937782058e-08,9.571931397472e-09
8.0,8.8430311229569e-06,2.34923604131614e-05,0.066983183978436,0.024498337728319,1.70408691351549e-07,5.92009509484647e-08,1.43249145349656e-06,3.78270448360681e-06,0.011836854003051,0.001856785359245,2.67313253164257e-08,1.09806259252667e-08
9.0,8.94004705258904e-06,2.38313233610589e-05,0.067438750919216,0.024740898826745,1.74575517559613e-07,6.0095565659795e-08,1.33547552386441e-06,3.44374153570928e-06,0.011381287062271,0.001614224260819,2.25644991083613e-08,1.00860112139364e-08
10.0,9.17460836227603e-06,2.46290956679396e-05,0.068303906865025,0.024544602305985,1.73660874442312e-07,6.08235630897759e-08,1.10091421417743e-06,2.64596922882857e-06,0.010516131116462,0.001810520781579,2.34791422256629e-08,9.35801378395548e-09
11.0,9.15574140312851e-06,2.47590868414463e-05,0.069015665395515,0.024615206525861,1.76920655776378e-07,6.04707334104487e-08,1.11978117332494e-06,2.51597805532188e-06,0.009804372585972,0.001739916561703,2.02193608915966e-08,9.71084346328269e-09
12.0,9.28599949656112e-06,2.47398282684654e-05,0.068471366630984,0.024548124047562,1.80896197258977e-07,6.20519300349846e-08,9.89523079892336e-07,2.53523662830277e-06,0.010348671350503,0.001806999040001,1.62438194089974e-08,8.12964683874677e-09
13.0,9.31290547714669e-06,2.46841007220046e-05,0.070220021274369,0.024645614069284,1.84534147948009e-07,6.21866949147618e-08,9.62617099306764e-07,2.59096417476361e-06,0.008600016707118,0.001709509018279,1.26058687199661e-08,7.9948819589696e-09
14.0,9.34612592206787e-06,2.46119073167936e-05,0.071174890541359,0.024564881346105,1.86653711366446e-07,6.28351727092465e-08,9.29396654385585e-07,2.66315757997457e-06,0.007645147440128,0.001790241741459,1.04863053015293e-08,7.34640416448488e-09
15.0,9.42911691726466e-06,2.46188580762712e-05,0.070313346316305,0.024596547821698,1.88235774948126e-07,6.39968044096666e-08,8.46405659188796e-07,2.65620682049696e-06,0.008506691665182,0.001758575265866,8.90424171984858e-09,6.18477246406483e-09
16.0,9.61813082434767e-06,2.48557265659299e-05,0.0709020287634,0.024826629293503,1.87202984955688e-07,6.35658068231631e-08,6.57391752105784e-07,2.41933833083836e-06,0.007918009218087,0.001528493794061,9.9370317122866e-09,6.61577005056831e-09
17.0,9.64244589854735e-06,2.50039404410263e-05,0.071067787669075,0.024856549895354,1.89311643972577e-07,6.43251324353695e-08,6.33076677906111e-07,2.27112445574187e-06,0.007752250312412,0.00149857319221,7.82837269539807e-09,5.85644443836191e-09
18.0,9.63867066802055e-06,2.54138458060917e-05,0.072378579664005,0.02483341987378,1.89414134892341e-07,6.52496794146196e-08,6.36851908432907e-07,1.8612190906765e-06,0.006441458317482,0.001521703213784,7.72588177563423e-09,4.93189745911179e-09
19.0,9.74693213863903e-06,2.57781504076471e-05,0.072111090436902,0.024761078410337,1.89783395554782e-07,6.60647986887684e-08,5.2859043781443e-07,1.49691448912112e-06,0.006708947544585,0.001594044677227,7.35662111319288e-09,4.11677818496304e-09
20.0,9.76984370780186e-06,2.60141723188183e-05,0.071980871500316,0.024661356771089,1.90146998462726e-07,6.63088249690581e-08,5.05678868651601e-07,1.26089257794995e-06,0.006839166481171,0.001693766316475,6.99301820524924e-09,3.87275190467327e-09
21.0,9.79369389998488e-06,2.61048796861635e-05,0.072589670050249,0.024980686107852,1.92049432493414e-07,6.6281899317437e-08,4.81828676468578e-07,1.17018521060468e-06,0.006230367931238,0.001374436979712,5.09058417456065e-09,3.89967755629443e-09
22.0,9.82015030796142e-06,2.6257508907508e-05,0.073010743427256,0.025077066964871,1.92103641739361e-07,6.64571242758008e-08,4.55372268492042e-07,1.01755598926018e-06,0.005809294554231,0.001278056122693,5.03637492861426e-09,3.7244525979306e-09
23.0,9.85049265494417e-06,2.63318573461537e-05,0.073614900391887,0.025188468475433,1.94403232187091e-07,6.6586596779477e-08,4.25029921509291e-07,9.43207550614537e-07,0.0052051375896,0.001166654612131,2.73678448088376e-09,3.59498009425437e-09
24.0,9.92522360214069e-06,2.62742691596963e-05,0.07381603744837,0.025282201377129,1.94245903275595e-07,6.71141117548714e-08,3.5029897431277e-07,1.00079573707186e-06,0.005004000533117,0.001072921710435,2.89411339237969e-09,3.06746511886002e-09
25.0,9.90621060200967e-06,2.63452065044356e-05,0.074145859607492,0.0252248344999,1.94690872530304e-07,6.69782079258732e-08,3.69311974443791e-07,9.29858392332635e-07,0.004674178373995,0.001130288587664,2.44914413767053e-09,3.20336894785821e-09
26.0,1.00525119133297e-05,2.65207634825958e-05,0.074066353475019,0.025357148127952,1.94339571643834e-07,6.6817770580951e-08,2.23010663123739e-07,7.54301414172389e-07,0.004753684506468,0.000997974959612,2.80044502414126e-09,3.36380629278037e-09
27.0,1.0114133722627e-05,2.66166437415327e-05,0.074794444746902,0.025514736218894,1.93969548938185e-07,6.67626580211587e-08,1.61388853826484e-07,6.58421155235526e-07,0.004025593234585,0.00084038686867,3.17046772979014e-09,3.41891885257272e-09
28.0,1.00642551283875e-05,2.65241393274927e-05,0.075026199081568,0.025529324366383,1.92373121212324e-07,6.70045858637761e-08,2.11267448065925e-07,7.50925569275484e-07,0.003793838899919,0.000825798721181,4.76689545565083e-09,3.17699100995532e-09
29.0,1.01171416188252e-05,2.64846623204587e-05,0.075238516511728,0.025696367274617,1.92755216496006e-07,6.7231800819208e-08,1.58380957628259e-07,7.90402576309553e-07,0.003581521469759,0.000658755812947,4.3848001719688e-09,2.94977605452337e-09
30.0,1.01571753346022e-05,2.66778682600709e-05,0.075976388973007,0.025787265919708,1.92825527004015e-07,6.74317254085149e-08,1.18347241851266e-07,5.97196636697337e-07,0.00284364900848,0.000567857167856,4.31448966395958e-09,2.74985146521646e-09
31.0,1.01103278467084e-05,2.68360919306211e-05,0.076304045078799,0.025823603829582,1.91731415578227e-07,6.76060204045807e-08,1.65194729745066e-07,4.38972966147085e-07,0.002515992902688,0.000531519257982,5.40860108974743e-09,2.57555646915074e-09
32.0,1.01115497419277e-05,2.68349651807984e-05,0.076371409523535,0.02584110607771,1.93308442486344e-07,6.79882619534298e-08,1.63972834525734e-07,4.40099715969849e-07,0.002448628457952,0.000514017009854,3.83157418163064e-09,2.19331492030159e-09
33.0,1.00763118352596e-05,2.67434873878318e-05,0.076379033196516,0.025781560860353,1.93978769065423e-07,6.77470520011027e-08,1.99210741193845e-07,5.31577508936359e-07,0.002441004784971,0.000573562227211,3.16124760255193e-09,2.43452487262866e-09
34.0,1.01573139618855e-05,2.69069197729275e-05,0.076583785168724,0.025908751062285,1.93298440640544e-07,6.76490005246349e-08,1.18208614567921e-07,3.68145123840734e-07,0.002236252812763,0.000446372025279,3.84157602743123e-09,2.53257634909651e-09
35.0,1.0178398145607e-05,2.70948663092295e-05,0.076750195718156,0.026000135812442,1.95901655486137e-07,6.75988308916926e-08,9.71244308464123e-08,1.80198587538671e-07,0.002069842263331,0.000354987275122,1.23836118183766e-09,2.58274598203882e-09
36.0,1.01752802213482e-05,2.71812826291575e-05,0.077115456489835,0.026127723765985,1.95922765093322e-07,6.81412209615513e-08,1.00242355105274e-07,9.37822676107557e-08,0.001704581491652,0.000227399321579,1.21725157465281e-09,2.04035591218011e-09
37.0,1.02127336564568e-05,2.71781806681062e-05,0.077420601562485,0.026197219862565,1.9555802222868e-07,6.85829360105677e-08,6.27889199966543e-08,9.68842286619705e-08,0.001399436419002,0.000157903224999,1.58199443929482e-09,1.59864086316373e-09
38.0,1.02601753082994e-05,2.70431583420796e-05,0.07719461557905,0.026272113615816,1.9637851871213e-07,6.86314480994997e-08,1.53472681541054e-08,2.31906554688629e-07,0.001625422402437,8.30094717476602e-05,7.61497955845068e-10,1.55012877423168e-09
39.0,1.02575278411326e-05,2.71107006791129e-05,0.077018152320869,0.026324841433863,1.96299694551766e-07,6.86900082636747e-08,1.79947353208643e-08,1.6436421765532e-07,0.001801885660618,3.02816537013084e-05,8.40322116208529e-10,1.49156861005669e-09
40.0,1.0269082095496e-05,2.70788617225555e-05,0.077131472620969,0.026407806699454,1.97173911293268e-07,6.88578970870841e-08,6.44048095744024e-09,1.96203174212717e-07,0.001688565360518,-5.26836118896895e-05,-3.389462529314e-11,1.32367978664731e-09
41.0,1.02785596469608e-05,2.69529454362178e-05,0.077343032066365,0.026568578421473,1.97214938715279e-07,6.9027832947726e-08,-3.03707050733358e-09,3.22119460550421e-07,0.001477005915121,-0.000213455333909,-7.49220473038129e-11,1.15374392600538e-09
42.0,1.03153569769681e-05,2.69519918929914e-05,0.077356241031967,0.026652274203668,1.95880560545946e-07,6.89770051764449e-08,-3.9834400514688e-08,3.23073003776784e-07,0.00146379694952,-0.000297151116104,1.25945612202869e-09,1.20457169728645e-09
43.0,1.02802836096294e-05,2.69560979225415e-05,0.077646940287314,0.02658541154601,1.95701980749923e-07,6.85603323337145e-08,-4.76103317592105e-09,3.1896697422672e-07,0.001173097694173,-0.000230288458446,1.43803591805206e-09,1.62124454001693e-09
44.0,1.02896418607918e-05,2.69834564490781e-05,0.077931774014285,0.026557053725587,1.96309502920376e-07,6.84025122375826e-08,-1.41192843383529e-08,2.91608447690114e-07,0.000888263967202,-0.000201930638023,8.30513747598581e-10,1.77906463614881e-09
45.0,1.02916694126003e-05,2.70814057529088e-05,0.078283334761825,0.026458197755154,1.96000857877116e-07,6.83559336598534e-08,-1.61468361468584e-08,1.93659143859377e-07,0.000536703219662,-0.00010307466759,1.13915879085903e-09,1.825643213878e-09
46.0,1.02996928002292e-05,2.71547624845021e-05,0.078765048661699,0.026446413261426,1.96783901171144e-07,6.89734972798761e-08,-2.41702237757879e-08,1.20302412266092e-07,5.49893197876183e-05,-9.12901738616516e-05,3.56115496830908e-10,1.2080795938553e-09
47.0,1.02826169274016e-05,2.71250846914167e-05,0.078882437591532,0.026419668561286,1.972975042618e-07,6.97004916324399e-08,-7.09435094812585e-09,1.49980205351478e-07,-6.23996100453245e-05,-6.45454737222481e-05,-1.57487593824716e-10,4.81085241291463e-10
48.0,1.03033041659088e-05,2.72211601329208e-05,0.078644171396294,0.026392373806084,1.9671241060264e-07,6.99968026469118e-08,-2.77815894553132e-08,5.39047638473938e-08,0.000175866585193,-3.72507185198989e-05,4.27606065334466e-10,1.84774226819567e-10
49.0,1.02755225764535e-05,2.72750648967682e-05,0.078820037981487,0.026355123087564,1.97140016667975e-07,7.01815768737314e-08,0.0,0.0,0.0,0.0,0.0,0.0


==> results/forward_passes/conv_dropout/total_var_scores_over_t.csv <==
0.0,0.0,0.001022345968372
1.0,0.000851884169354,0.000170461799018
2.0,0.000894745561245,0.000127600407127
3.0,0.000996257234396,2.60887339760445e-05
4.0,0.000933442007221,8.89039611512901e-05
5.0,0.000887625795687,0.000134720172685
6.0,0.000865837166097,0.000156508802275
7.0,0.000871407014753,0.000150938953619
8.0,0.000808526717583,0.000213819250788
9.0,0.000824567466434,0.000197778501938
10.0,0.000835853563547,0.000186492404825
11.0,0.000856879064801,0.000165466903571
12.0,0.000886007518938,0.000136338449434
13.0,0.00087293714982,0.000149408818552
14.0,0.000886785450558,0.000135560517814
15.0,0.000901074596487,0.000121271371885
16.0,0.000921728256119,0.000100617712253
17.0,0.001042791733536,-2.04457651637549e-05
18.0,0.001035932712347,-1.35867439750572e-05
19.0,0.001013011608949,9.33435942331897e-06
20.0,0.000979845664925,4.25003034468985e-05
21.0,0.001148455261801,-0.000126109293429
22.0,0.001117145220386,-9.47992520139301e-05
23.0,0.001106284206685,-8.39382383133794e-05
24.0,0.001088956058956,-6.66100905838294e-05
25.0,0.001092031484472,-6.96855160999702e-05
26.0,0.001097970947931,-7.56249795591786e-05
27.0,0.001155431327718,-0.000133085359346
28.0,0.001139569911806,-0.000117223943434
29.0,0.001110096335645,-8.77503672731155e-05
30.0,0.001129576475107,-0.000107230506735
31.0,0.001123227075232,-0.00010088110686
32.0,0.0011278953681,-0.000105549399728
33.0,0.001113454587291,-9.11086189194315e-05
34.0,0.001103973667883,-8.1627699510863e-05
35.0,0.001095842159886,-7.34961915143109e-05
36.0,0.001095381775608,-7.30358072356045e-05
37.0,0.001079710181024,-5.73642126515737e-05
38.0,0.001084950536344,-6.26045679716744e-05
39.0,0.001082289735846,-5.99437674741916e-05
40.0,0.001087272020646,-6.49260522742228e-05
41.0,0.001074631132055,-5.22851636829036e-05
42.0,0.001057443294331,-3.50973259594814e-05
43.0,0.001049032023177,-2.66860548046427e-05
44.0,0.001063247803234,-4.09018348620747e-05
45.0,0.001062612630757,-4.02666623850914e-05
46.0,0.001053816623338,-3.14706549660077e-05
47.0,0.001045061801718,-2.27158333461284e-05
48.0,0.00103373797141,-1.13920030381115e-05
49.0,0.001022345968372,0.0


==> results/forward_passes/dropout_p02/006454_0_means_and_stddev_over_t.csv <==
0.0,0.999996304512024,0.0,0.43230614066124,0.757571160793304,0.027220079675317,0.069225266575813,2.92364657070721e-05,-0.002502905437723,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.999988853931427,7.45058059692383e-06,0.432263642549515,0.757499814033508,0.027396125718951,0.069109186530113,1.91838498722063e-05,-0.002505615353584,4.24981117248535e-05,7.13467597961426e-05,0.006425976753235,0.001679658889771,1.00526158348657e-05,2.71003227680922e-06
2.0,0.999984800815582,8.33918511489173e-06,0.432308197021484,0.757435500621796,0.027377443388105,0.06923159211874,1.61595507961465e-05,-0.002503558294848,7.19446470611729e-05,0.000107985615614,0.005333101842552,0.002850510645658,9.25542190088891e-06,3.65515029443486e-06
3.0,0.999987602233887,8.71023530635284e-06,0.432324379682541,0.757408380508423,0.027234133332968,0.06929836422205,1.92856878129533e-05,-0.002500982489437,6.83132166159339e-05,0.000104656486656,0.010255613364279,0.002979879500344,9.67291725828545e-06,5.47032095710165e-06
4.0,0.999971210956574,3.38231548084877e-05,0.432283639907837,0.757429003715515,0.02720021083951,0.069410622119904,1.7632992239669e-05,-0.002501615788788,0.000101844358142,0.000102328085632,0.00950173381716,0.004186500795186,9.26163374970201e-06,5.05404068462667e-06
5.0,0.999975204467773,3.21638362947851e-05,0.432302862405777,0.757479012012482,0.027118496596813,0.069430209696293,1.82141538971337e-05,-0.002501831622794,0.000102439975308,0.000145637037349,0.010998128913343,0.003873937763274,8.55396410770481e-06,4.63890955870738e-06
6.0,0.999977767467499,3.04455061268527e-05,0.432306289672852,0.757466733455658,0.027118811383844,0.069464258849621,1.75318400579272e-05,-0.002500682603568,9.52122791204602e-05,0.000138157993206,0.010182409547269,0.003782577579841,8.09386983746663e-06,5.13510121891159e-06
7.0,0.999980032444,2.90889602183597e-05,0.432301908731461,0.757439732551575,0.027144240215421,0.069474138319492,1.81010727828834e-05,-0.00249995617196,8.98134530871175e-05,0.000147627099068,0.009844586253166,0.003558450145647,7.71945997257717e-06,5.17353510076646e-06
8.0,0.999868094921112,0.000317736732541,0.432307600975037,0.757444441318512,0.027089733630419,0.069474674761295,1.46925031003775e-05,-0.002500902628526,8.61946027725935e-05,0.000139822615893,0.010900685563684,0.003355024382472,1.20795593829826e-05,5.56395661988063e-06
9.0,0.999881088733673,0.000303943175822,0.432307898998261,0.757442831993103,0.027125531807542,0.06943391263485,1.58490129251732e-05,-0.002501026261598,8.17764012026601e-05,0.000132731787744,0.01107226125896,0.003638863330707,1.19733804240241e-05,5.29146109329304e-06
10.0,0.999716520309448,0.000595591089223,0.432299911975861,0.757457911968231,0.027115933597088,0.069431513547897,1.68429560289951e-05,-0.002501443959773,8.19616179796867e-05,0.000135191658046,0.01061450317502,0.00347117963247,1.1840951628983e-05,5.21531046615564e-06
11.0,0.999730110168457,0.000572020362597,0.432300716638565,0.757445156574249,0.027105467393994,0.069407284259796,1.6291929568979e-05,-0.002501369686797,7.85185693530366e-05,0.000136166330776,0.010241352953017,0.003519461490214,1.14832073450089e-05,4.9993709581031e-06
12.0,0.999746680259705,0.00055256014457,0.432294905185699,0.757417738437653,0.027111975476146,0.069393992424011,1.5687548511778e-05,-0.002500979695469,7.80863483669236e-05,0.000161727977684,0.009875725954771,0.003445700742304,1.12296029328718e-05,4.98948520544218e-06
13.0,0.999752700328827,0.000532903242856,0.432286590337753,0.757413923740387,0.027120174840093,0.069433450698853,1.50902560562827e-05,-0.002501169685274,8.10059209470637e-05,0.00015645219537,0.009579947218299,0.003898900467902,1.10333312477451e-05,4.85654254589463e-06
14.0,0.999748528003693,0.000515068299137,0.432292133569717,0.757435500621796,0.027109337970615,0.069431953132153,1.49995958054205e-05,-0.00250103790313,8.09543125797063e-05,0.000171301318915,0.009373962879181,0.003767513437197,1.06646066342364e-05,4.71772227683687e-06
15.0,0.999752521514893,0.000498950190376,0.432292193174362,0.757432579994202,0.027120219543576,0.069446034729481,1.49196785059758e-05,-0.002501400886104,7.83838331699371e-05,0.000166234851349,0.009209408424795,0.003731509670615,1.03306001619785e-05,4.7792218538234e-06
16.0,0.999766767024994,0.000487385492306,0.432292819023132,0.75742769241333,0.027144562453032,0.069461166858673,1.55538400576916e-05,-0.002501621376723,7.60863986215554e-05,0.000162464450113,0.009622453711927,0.003723562695086,1.03381880762754e-05,4.71974317406421e-06
17.0,0.999777495861053,0.000475710316096,0.432291984558106,0.757436633110046,0.027111388742924,0.069486118853092,1.54971658048453e-05,-0.002501659328118,7.40262476028874e-05,0.000162149473908,0.010644289664924,0.003908810671419,1.00496299637598e-05,4.58942213299451e-06
18.0,0.99978768825531,0.000465036864625,0.432285219430923,0.757432162761688,0.027110457420349,0.069478303194046,1.59785522555467e-05,-0.002501608571038,7.75568332755938e-05,0.000158969938639,0.01036124676466,0.003834205679595,9.9925346148666e-06,4.47221100330353e-06
19.0,0.99979817867279,0.000455554371001,0.432281970977783,0.757450342178345,0.027103763073683,0.069461584091187,1.53566415974637e-05,-0.002501639071852,7.68904574215412e-05,0.000174098560819,0.01015511713922,0.003881791839376,1.01097430160735e-05,4.36103027823265e-06
20.0,0.999807357788086,0.000446473713964,0.432279586791992,0.757453441619873,0.027097437530756,0.069481186568737,1.41627069751848e-05,-0.002501498674974,7.58029855205677e-05,0.000170482497197,0.009964318946004,0.003992264159024,1.1218269719393e-05,4.30208410762134e-06
21.0,0.999782562255859,0.000450806663139,0.432276368141174,0.757455050945282,0.027108730748296,0.06948034465313,1.39084677357459e-05,-0.002501604845747,7.5515330536291e-05,0.00016672325728,0.009921134449542,0.003900847164914,1.10220926217153e-05,4.23122855863767e-06
22.0,0.999787271022797,0.000441453710664,0.43227744102478,0.757455170154572,0.027102496474981,0.069486804306507,1.45433323268662e-05,-0.002501726849005,7.40139294066466e-05,0.000163059492479,0.009762078523636,0.003840075107291,1.11835433926899e-05,4.17752698922413e-06
23.0,0.999795615673065,0.000433993700426,0.432280689477921,0.757454454898834,0.027108469977975,0.069499731063843,1.51691465362092e-05,-0.002501751994714,7.41338808438741e-05,0.000159663322847,0.009615557268262,0.003863485297188,1.1352010005794e-05,4.09133599532652e-06
24.0,0.999803364276886,0.000426945072832,0.432278394699097,0.757453858852387,0.027114205062389,0.069512575864792,1.51984149852069e-05,-0.002501479582861,7.34945861040614e-05,0.000156468013301,0.009478827938437,0.003892007749528,1.11235767690232e-05,4.22454468207434e-06
25.0,0.999810755252838,0.000420264375862,0.4322789311409,0.757447957992554,0.027127547189593,0.069514058530331,1.56499900185736e-05,-0.002501704264432,7.21159594831988e-05,0.000156195674208,0.009613069705665,0.003817967837676,1.1138804438815e-05,4.29211104346905e-06
26.0,0.99981701374054,0.000413655187003,0.432272523641586,0.757441222667694,0.027134856209159,0.069520562887192,1.60783438332146e-05,-0.002501884009689,7.79457259341143e-05,0.00015711816377,0.00953336711973,0.00377699569799,1.11466752059641e-05,4.3103241296194e-06
27.0,0.999815285205841,0.000406304432545,0.4322729408741,0.757444322109222,0.027150645852089,0.069513358175755,1.623520256544e-05,-0.002501772483811,7.65739459893666e-05,0.000155145666213,0.009832848794758,0.003747826907784,1.09761222120142e-05,4.27207260145224e-06
28.0,0.999817430973053,0.000399402662879,0.432269334793091,0.757436156272888,0.027160072699189,0.06949695199728,1.59196097229142e-05,-0.00250186608173,7.76178858359344e-05,0.000158479262609,0.009834936819971,0.00388946570456,1.09137390609249e-05,4.22699258706416e-06
29.0,0.999818921089172,0.00039277295582,0.432265907526016,0.757425427436829,0.027170699089766,0.069495715200901,1.55053749040235e-05,-0.00250166002661,7.84715884947218e-05,0.000166140322108,0.009895794093609,0.003825247986242,1.09597212940571e-05,4.30168938692077e-06
30.0,0.999813437461853,0.000387551990571,0.432267874479294,0.757436096668243,0.027160616591573,0.069490283727646,1.50430123539991e-05,-0.002501512179151,7.79215115471743e-05,0.000173561071279,0.009945527650416,0.003787206951529,1.10749333543936e-05,4.30862473876914e-06
31.0,0.999818325042725,0.000382417551009,0.432269304990768,0.757432401180267,0.02714673243463,0.069504015147686,1.46566517287283e-05,-0.00250142486766,7.7112861617934e-05,0.000172056039446,0.010198431089521,0.003885797923431,1.11107483462547e-05,4.26855194746167e-06
32.0,0.99982339143753,0.000377652759198,0.432270467281342,0.757430970668793,0.027152013033629,0.069492071866989,1.48962863022462e-05,-0.002501523355022,7.62200143071823e-05,0.000169629129232,0.010103416629136,0.003948407247663,1.10247647171491e-05,4.24020618083887e-06
33.0,0.999828457832336,0.000373210845282,0.432266592979431,0.757438838481903,0.027153011411429,0.069503225386143,1.50022915477166e-05,-0.002501394832507,7.82826464273967e-05,0.000173128762981,0.009956152178347,0.00399729097262,1.08784834083053e-05,4.24225618189666e-06
34.0,0.999817430973053,0.00037338110269,0.432268083095551,0.757445573806763,0.027141027152538,0.069504857063294,1.50902542372933e-05,-0.002501350361854,7.76501183281653e-05,0.000175130538992,0.010147697292268,0.003942218143493,1.07342102637631e-05,4.18921126765781e-06
35.0,0.999821960926056,0.000369118584786,0.432267606258392,0.757448077201843,0.027146801352501,0.069509446620941,1.47743476190954e-05,-0.002501114271581,7.66180382925086e-05,0.00017332493735,0.010085062123835,0.003906720783561,1.07478163045016e-05,4.36045638707583e-06
36.0,0.999822795391083,0.000364129256923,0.432268679141998,0.757448196411133,0.027135752141476,0.069508269429207,1.51970780279953e-05,-0.002501371782273,7.58427631808445e-05,0.000170967643498,0.01024573110044,0.003854874521494,1.09007678474882e-05,4.5698948270001e-06
37.0,0.999802350997925,0.000380106735975,0.432268083095551,0.757445991039276,0.027128146961331,0.069515533745289,1.55991328938398e-05,-0.002501389710233,7.49276659917086e-05,0.000169236445799,0.010252822190523,0.003856580238789,1.10308983494178e-05,4.510694907367e-06
38.0,0.999806702136993,0.000376167387003,0.432269126176834,0.757444143295288,0.027124663814902,0.069520272314549,1.58364709932357e-05,-0.002501274924725,7.42356351111084e-05,0.00016744187451,0.010150946676731,0.003829990979284,1.09864113255753e-05,4.50839525001356e-06
39.0,0.999804317951202,0.000371735135559,0.432269394397736,0.757442653179169,0.027128875255585,0.069527670741081,1.65179262694437e-05,-0.002501067938283,7.33178094378672e-05,0.000165589532116,0.010070531629026,0.003839673940092,1.16530891318689e-05,4.63566948383232e-06
40.0,0.999804794788361,0.00036718591582,0.432271033525467,0.757440209388733,0.027131091803312,0.069532856345177,1.67958714882843e-05,-0.002500792499632,7.31452528270893e-05,0.000164304976352,0.009960751049221,0.003821865422651,1.16435630843625e-05,4.89913918499951e-06
41.0,0.999808609485626,0.000363599770935,0.432273358106613,0.75744354724884,0.027128104120493,0.069538161158562,1.6284366211039e-05,-0.002501162467524,7.38278395147063e-05,0.00016374293773,0.009866287000477,0.003807613626122,1.19612623166177e-05,5.38914991921047e-06
42.0,0.999811768531799,0.00035990899778,0.43227356672287,0.757445573806763,0.02711795642972,0.069542936980724,1.59527226060163e-05,-0.002500961301848,7.29727835278027e-05,0.000162395299412,0.010050705634058,0.003789305686951,1.201515806315e-05,5.48305024494766e-06
43.0,0.999815344810486,0.000356557196938,0.432273089885712,0.757446229457855,0.027124159038067,0.069538712501526,1.64353441505227e-05,-0.002500867005438,7.2200782597065e-05,0.000160593976034,0.010048363357782,0.003767045214772,1.22922210721299e-05,5.45556622455479e-06
44.0,0.999818921089172,0.000353374140104,0.432272851467133,0.757449269294739,0.027122862637043,0.069546833634377,1.65064393513603e-05,-0.002500729169697,7.14086127118207e-05,0.000160062685609,0.009940906427801,0.003804464358836,1.21640196084627e-05,5.47138051842921e-06
45.0,0.999822556972504,0.00035033345921,0.432273089885712,0.757448971271515,0.027129450812936,0.069551303982735,1.64240864251042e-05,-0.002500687260181,7.06471691955812e-05,0.000158326001838,0.009966006502509,0.003787571797147,1.20437516670791e-05,5.41891040484188e-06
46.0,0.999811232089996,0.000354953896021,0.43227544426918,0.757447183132172,0.027129391208291,0.069542191922665,1.63684562721755e-05,-0.002500802045688,7.16990180080756e-05,0.000157100483193,0.00985941849649,0.003851402318105,1.19209107651841e-05,5.41714325663634e-06
47.0,0.999814808368683,0.000352099945303,0.43227419257164,0.75744891166687,0.027132660150528,0.069532178342342,1.68211317941314e-05,-0.002500985516235,7.14845446054824e-05,0.000155923698912,0.009791441261768,0.003937462344766,1.21974780995515e-05,5.50616050531971e-06
48.0,0.999818384647369,0.000349364447175,0.432275354862213,0.757450878620148,0.027127232402563,0.069519303739071,1.67456182680326e-05,-0.002500807400793,7.12107284925878e-05,0.000154942768859,0.009789650328457,0.004104072228074,1.20837048598332e-05,5.58772580916411e-06
49.0,0.999821782112122,0.000346657179762,0.432275205850601,0.757450819015503,0.027119042351842,0.069508656859398,1.68252263392787e-05,-0.002500667469576,7.05024067428894e-05,0.000153388245963,0.009920924901962,0.004202626645565,1.19752285172581e-05,5.61763727091602e-06


==> results/forward_passes/dropout_p02/006454_1_means_and_stddev_over_t.csv <==
0.0,0.999996304512024,0.0,0.43230614066124,0.757571160793304,0.027220079675317,0.069225266575813,2.92364657070721e-05,-0.002502905437723,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.999988853931427,7.45058059692383e-06,0.432263642549515,0.757499814033508,0.027396125718951,0.069109186530113,1.91838498722063e-05,-0.002505615353584,4.24981117248535e-05,7.13467597961426e-05,0.006425976753235,0.001679658889771,1.00526158348657e-05,2.71003227680922e-06
2.0,0.999984800815582,8.33918511489173e-06,0.432308197021484,0.757435500621796,0.027377443388105,0.06923159211874,1.61595507961465e-05,-0.002503558294848,7.19446470611729e-05,0.000107985615614,0.005333101842552,0.002850510645658,9.25542190088891e-06,3.65515029443486e-06
3.0,0.999987602233887,8.71023530635284e-06,0.432324379682541,0.757408380508423,0.027234133332968,0.06929836422205,1.92856878129533e-05,-0.002500982489437,6.83132166159339e-05,0.000104656486656,0.010255613364279,0.002979879500344,9.67291725828545e-06,5.47032095710165e-06
4.0,0.999971210956574,3.38231548084877e-05,0.432283639907837,0.757429003715515,0.02720021083951,0.069410622119904,1.7632992239669e-05,-0.002501615788788,0.000101844358142,0.000102328085632,0.00950173381716,0.004186500795186,9.26163374970201e-06,5.05404068462667e-06
5.0,0.999975204467773,3.21638362947851e-05,0.432302862405777,0.757479012012482,0.027118496596813,0.069430209696293,1.82141538971337e-05,-0.002501831622794,0.000102439975308,0.000145637037349,0.010998128913343,0.003873937763274,8.55396410770481e-06,4.63890955870738e-06
6.0,0.999977767467499,3.04455061268527e-05,0.432306289672852,0.757466733455658,0.027118811383844,0.069464258849621,1.75318400579272e-05,-0.002500682603568,9.52122791204602e-05,0.000138157993206,0.010182409547269,0.003782577579841,8.09386983746663e-06,5.13510121891159e-06
7.0,0.999980032444,2.90889602183597e-05,0.432301908731461,0.757439732551575,0.027144240215421,0.069474138319492,1.81010727828834e-05,-0.00249995617196,8.98134530871175e-05,0.000147627099068,0.009844586253166,0.003558450145647,7.71945997257717e-06,5.17353510076646e-06
8.0,0.999868094921112,0.000317736732541,0.432307600975037,0.757444441318512,0.027089733630419,0.069474674761295,1.46925031003775e-05,-0.002500902628526,8.61946027725935e-05,0.000139822615893,0.010900685563684,0.003355024382472,1.20795593829826e-05,5.56395661988063e-06
9.0,0.999881088733673,0.000303943175822,0.432307898998261,0.757442831993103,0.027125531807542,0.06943391263485,1.58490129251732e-05,-0.002501026261598,8.17764012026601e-05,0.000132731787744,0.01107226125896,0.003638863330707,1.19733804240241e-05,5.29146109329304e-06
10.0,0.999716520309448,0.000595591089223,0.432299911975861,0.757457911968231,0.027115933597088,0.069431513547897,1.68429560289951e-05,-0.002501443959773,8.19616179796867e-05,0.000135191658046,0.01061450317502,0.00347117963247,1.1840951628983e-05,5.21531046615564e-06
11.0,0.999730110168457,0.000572020362597,0.432300716638565,0.757445156574249,0.027105467393994,0.069407284259796,1.6291929568979e-05,-0.002501369686797,7.85185693530366e-05,0.000136166330776,0.010241352953017,0.003519461490214,1.14832073450089e-05,4.9993709581031e-06
12.0,0.999746680259705,0.00055256014457,0.432294905185699,0.757417738437653,0.027111975476146,0.069393992424011,1.5687548511778e-05,-0.002500979695469,7.80863483669236e-05,0.000161727977684,0.009875725954771,0.003445700742304,1.12296029328718e-05,4.98948520544218e-06
13.0,0.999752700328827,0.000532903242856,0.432286590337753,0.757413923740387,0.027120174840093,0.069433450698853,1.50902560562827e-05,-0.002501169685274,8.10059209470637e-05,0.00015645219537,0.009579947218299,0.003898900467902,1.10333312477451e-05,4.85654254589463e-06
14.0,0.999748528003693,0.000515068299137,0.432292133569717,0.757435500621796,0.027109337970615,0.069431953132153,1.49995958054205e-05,-0.00250103790313,8.09543125797063e-05,0.000171301318915,0.009373962879181,0.003767513437197,1.06646066342364e-05,4.71772227683687e-06
15.0,0.999752521514893,0.000498950190376,0.432292193174362,0.757432579994202,0.027120219543576,0.069446034729481,1.49196785059758e-05,-0.002501400886104,7.83838331699371e-05,0.000166234851349,0.009209408424795,0.003731509670615,1.03306001619785e-05,4.7792218538234e-06
16.0,0.999766767024994,0.000487385492306,0.432292819023132,0.75742769241333,0.027144562453032,0.069461166858673,1.55538400576916e-05,-0.002501621376723,7.60863986215554e-05,0.000162464450113,0.009622453711927,0.003723562695086,1.03381880762754e-05,4.71974317406421e-06
17.0,0.999777495861053,0.000475710316096,0.432291984558106,0.757436633110046,0.027111388742924,0.069486118853092,1.54971658048453e-05,-0.002501659328118,7.40262476028874e-05,0.000162149473908,0.010644289664924,0.003908810671419,1.00496299637598e-05,4.58942213299451e-06
18.0,0.99978768825531,0.000465036864625,0.432285219430923,0.757432162761688,0.027110457420349,0.069478303194046,1.59785522555467e-05,-0.002501608571038,7.75568332755938e-05,0.000158969938639,0.01036124676466,0.003834205679595,9.9925346148666e-06,4.47221100330353e-06
19.0,0.99979817867279,0.000455554371001,0.432281970977783,0.757450342178345,0.027103763073683,0.069461584091187,1.53566415974637e-05,-0.002501639071852,7.68904574215412e-05,0.000174098560819,0.01015511713922,0.003881791839376,1.01097430160735e-05,4.36103027823265e-06
20.0,0.999807357788086,0.000446473713964,0.432279586791992,0.757453441619873,0.027097437530756,0.069481186568737,1.41627069751848e-05,-0.002501498674974,7.58029855205677e-05,0.000170482497197,0.009964318946004,0.003992264159024,1.1218269719393e-05,4.30208410762134e-06
21.0,0.999782562255859,0.000450806663139,0.432276368141174,0.757455050945282,0.027108730748296,0.06948034465313,1.39084677357459e-05,-0.002501604845747,7.5515330536291e-05,0.00016672325728,0.009921134449542,0.003900847164914,1.10220926217153e-05,4.23122855863767e-06
22.0,0.999787271022797,0.000441453710664,0.43227744102478,0.757455170154572,0.027102496474981,0.069486804306507,1.45433323268662e-05,-0.002501726849005,7.40139294066466e-05,0.000163059492479,0.009762078523636,0.003840075107291,1.11835433926899e-05,4.17752698922413e-06
23.0,0.999795615673065,0.000433993700426,0.432280689477921,0.757454454898834,0.027108469977975,0.069499731063843,1.51691465362092e-05,-0.002501751994714,7.41338808438741e-05,0.000159663322847,0.009615557268262,0.003863485297188,1.1352010005794e-05,4.09133599532652e-06
24.0,0.999803364276886,0.000426945072832,0.432278394699097,0.757453858852387,0.027114205062389,0.069512575864792,1.51984149852069e-05,-0.002501479582861,7.34945861040614e-05,0.000156468013301,0.009478827938437,0.003892007749528,1.11235767690232e-05,4.22454468207434e-06
25.0,0.999810755252838,0.000420264375862,0.4322789311409,0.757447957992554,0.027127547189593,0.069514058530331,1.56499900185736e-05,-0.002501704264432,7.21159594831988e-05,0.000156195674208,0.009613069705665,0.003817967837676,1.1138804438815e-05,4.29211104346905e-06
26.0,0.99981701374054,0.000413655187003,0.432272523641586,0.757441222667694,0.027134856209159,0.069520562887192,1.60783438332146e-05,-0.002501884009689,7.79457259341143e-05,0.00015711816377,0.00953336711973,0.00377699569799,1.11466752059641e-05,4.3103241296194e-06
27.0,0.999815285205841,0.000406304432545,0.4322729408741,0.757444322109222,0.027150645852089,0.069513358175755,1.623520256544e-05,-0.002501772483811,7.65739459893666e-05,0.000155145666213,0.009832848794758,0.003747826907784,1.09761222120142e-05,4.27207260145224e-06
28.0,0.999817430973053,0.000399402662879,0.432269334793091,0.757436156272888,0.027160072699189,0.06949695199728,1.59196097229142e-05,-0.00250186608173,7.76178858359344e-05,0.000158479262609,0.009834936819971,0.00388946570456,1.09137390609249e-05,4.22699258706416e-06
29.0,0.999818921089172,0.00039277295582,0.432265907526016,0.757425427436829,0.027170699089766,0.069495715200901,1.55053749040235e-05,-0.00250166002661,7.84715884947218e-05,0.000166140322108,0.009895794093609,0.003825247986242,1.09597212940571e-05,4.30168938692077e-06
30.0,0.999813437461853,0.000387551990571,0.432267874479294,0.757436096668243,0.027160616591573,0.069490283727646,1.50430123539991e-05,-0.002501512179151,7.79215115471743e-05,0.000173561071279,0.009945527650416,0.003787206951529,1.10749333543936e-05,4.30862473876914e-06
31.0,0.999818325042725,0.000382417551009,0.432269304990768,0.757432401180267,0.02714673243463,0.069504015147686,1.46566517287283e-05,-0.00250142486766,7.7112861617934e-05,0.000172056039446,0.010198431089521,0.003885797923431,1.11107483462547e-05,4.26855194746167e-06
32.0,0.99982339143753,0.000377652759198,0.432270467281342,0.757430970668793,0.027152013033629,0.069492071866989,1.48962863022462e-05,-0.002501523355022,7.62200143071823e-05,0.000169629129232,0.010103416629136,0.003948407247663,1.10247647171491e-05,4.24020618083887e-06
33.0,0.999828457832336,0.000373210845282,0.432266592979431,0.757438838481903,0.027153011411429,0.069503225386143,1.50022915477166e-05,-0.002501394832507,7.82826464273967e-05,0.000173128762981,0.009956152178347,0.00399729097262,1.08784834083053e-05,4.24225618189666e-06
34.0,0.999817430973053,0.00037338110269,0.432268083095551,0.757445573806763,0.027141027152538,0.069504857063294,1.50902542372933e-05,-0.002501350361854,7.76501183281653e-05,0.000175130538992,0.010147697292268,0.003942218143493,1.07342102637631e-05,4.18921126765781e-06
35.0,0.999821960926056,0.000369118584786,0.432267606258392,0.757448077201843,0.027146801352501,0.069509446620941,1.47743476190954e-05,-0.002501114271581,7.66180382925086e-05,0.00017332493735,0.010085062123835,0.003906720783561,1.07478163045016e-05,4.36045638707583e-06
36.0,0.999822795391083,0.000364129256923,0.432268679141998,0.757448196411133,0.027135752141476,0.069508269429207,1.51970780279953e-05,-0.002501371782273,7.58427631808445e-05,0.000170967643498,0.01024573110044,0.003854874521494,1.09007678474882e-05,4.5698948270001e-06
37.0,0.999802350997925,0.000380106735975,0.432268083095551,0.757445991039276,0.027128146961331,0.069515533745289,1.55991328938398e-05,-0.002501389710233,7.49276659917086e-05,0.000169236445799,0.010252822190523,0.003856580238789,1.10308983494178e-05,4.510694907367e-06
38.0,0.999806702136993,0.000376167387003,0.432269126176834,0.757444143295288,0.027124663814902,0.069520272314549,1.58364709932357e-05,-0.002501274924725,7.42356351111084e-05,0.00016744187451,0.010150946676731,0.003829990979284,1.09864113255753e-05,4.50839525001356e-06
39.0,0.999804317951202,0.000371735135559,0.432269394397736,0.757442653179169,0.027128875255585,0.069527670741081,1.65179262694437e-05,-0.002501067938283,7.33178094378672e-05,0.000165589532116,0.010070531629026,0.003839673940092,1.16530891318689e-05,4.63566948383232e-06
40.0,0.999804794788361,0.00036718591582,0.432271033525467,0.757440209388733,0.027131091803312,0.069532856345177,1.67958714882843e-05,-0.002500792499632,7.31452528270893e-05,0.000164304976352,0.009960751049221,0.003821865422651,1.16435630843625e-05,4.89913918499951e-06
41.0,0.999808609485626,0.000363599770935,0.432273358106613,0.75744354724884,0.027128104120493,0.069538161158562,1.6284366211039e-05,-0.002501162467524,7.38278395147063e-05,0.00016374293773,0.009866287000477,0.003807613626122,1.19612623166177e-05,5.38914991921047e-06
42.0,0.999811768531799,0.00035990899778,0.43227356672287,0.757445573806763,0.02711795642972,0.069542936980724,1.59527226060163e-05,-0.002500961301848,7.29727835278027e-05,0.000162395299412,0.010050705634058,0.003789305686951,1.201515806315e-05,5.48305024494766e-06
43.0,0.999815344810486,0.000356557196938,0.432273089885712,0.757446229457855,0.027124159038067,0.069538712501526,1.64353441505227e-05,-0.002500867005438,7.2200782597065e-05,0.000160593976034,0.010048363357782,0.003767045214772,1.22922210721299e-05,5.45556622455479e-06
44.0,0.999818921089172,0.000353374140104,0.432272851467133,0.757449269294739,0.027122862637043,0.069546833634377,1.65064393513603e-05,-0.002500729169697,7.14086127118207e-05,0.000160062685609,0.009940906427801,0.003804464358836,1.21640196084627e-05,5.47138051842921e-06
45.0,0.999822556972504,0.00035033345921,0.432273089885712,0.757448971271515,0.027129450812936,0.069551303982735,1.64240864251042e-05,-0.002500687260181,7.06471691955812e-05,0.000158326001838,0.009966006502509,0.003787571797147,1.20437516670791e-05,5.41891040484188e-06
46.0,0.999811232089996,0.000354953896021,0.43227544426918,0.757447183132172,0.027129391208291,0.069542191922665,1.63684562721755e-05,-0.002500802045688,7.16990180080756e-05,0.000157100483193,0.00985941849649,0.003851402318105,1.19209107651841e-05,5.41714325663634e-06
47.0,0.999814808368683,0.000352099945303,0.43227419257164,0.75744891166687,0.027132660150528,0.069532178342342,1.68211317941314e-05,-0.002500985516235,7.14845446054824e-05,0.000155923698912,0.009791441261768,0.003937462344766,1.21974780995515e-05,5.50616050531971e-06
48.0,0.999818384647369,0.000349364447175,0.432275354862213,0.757450878620148,0.027127232402563,0.069519303739071,1.67456182680326e-05,-0.002500807400793,7.12107284925878e-05,0.000154942768859,0.009789650328457,0.004104072228074,1.20837048598332e-05,5.58772580916411e-06
49.0,0.999821782112122,0.000346657179762,0.432275205850601,0.757450819015503,0.027119042351842,0.069508656859398,1.68252263392787e-05,-0.002500667469576,7.05024067428894e-05,0.000153388245963,0.009920924901962,0.004202626645565,1.19752285172581e-05,5.61763727091602e-06


==> results/forward_passes/dropout_p02/total_var_boxes_over_t.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.7162897030251e-06,1.98647975338835e-05,0.039822577366529,0.022109919496866,1.3817445363113e-07,3.31843295629792e-08
1.0,3.83780456097758e-06,9.84102018781619e-06,0.01930929087405,0.009616412970788,6.02719437344773e-08,1.90404786961305e-08,4.87848514204752e-06,1.00237773460673e-05,0.02051328649248,0.012493506526078,7.79025098966524e-08,1.41438508668486e-08
2.0,5.46118163901888e-06,1.31425166756388e-05,0.025689568570711,0.01179307934385,7.97497240141274e-08,2.44308656326189e-08,3.25510806400623e-06,6.72228085824471e-06,0.014133008795819,0.010316840153016,5.84247296170022e-08,8.75346393036022e-09
3.0,5.84455674255013e-06,1.35765242752139e-05,0.02966187496556,0.012653944495446,9.57704055110761e-08,2.78292517237595e-08,2.87173296047497e-06,6.28827325866953e-06,0.010160702400969,0.00945597500142,4.24040481200536e-08,5.3550778392196e-09
4.0,6.06624239881809e-06,1.46299613766258e-05,0.030698654355018,0.014618935455141,1.02574261602273e-07,2.8017902209261e-08,2.65004730420701e-06,5.23483615725772e-06,0.009123923011511,0.007490984041726,3.5600192028857e-08,5.16642735371811e-09
5.0,6.53493451525831e-06,1.52801433221893e-05,0.032296854038249,0.016074873629049,1.05500266819088e-07,2.74875704242401e-08,2.1813551877668e-06,4.58465421169416e-06,0.00752572332828,0.006035045867818,3.26741868120421e-08,5.69675913873902e-09
6.0,7.01837417278775e-06,1.63846031431496e-05,0.032670377652257,0.017030557134403,1.14462316652543e-07,2.90594749786279e-08,1.69791553023735e-06,3.48019439073389e-06,0.007152199714272,0.005079362362463,2.37121369785864e-08,4.12485458435127e-09
7.0,7.07430482650506e-06,1.66424815610575e-05,0.033060051198158,0.017590641161586,1.19435742783483e-07,3.06029046469831e-08,1.64198487652005e-06,3.22231597282594e-06,0.006762526168372,0.00451927833528,1.8738710847647e-08,2.58142491599608e-09
8.0,7.15106253316944e-06,1.67231326264667e-05,0.034181637272583,0.017541393083121,1.21056203319177e-07,3.09169395440261e-08,1.56522716985566e-06,3.14166490741675e-06,0.005640940093947,0.004568526413746,1.71182503119529e-08,2.26739001895302e-09
9.0,7.2968412877403e-06,1.75211038997043e-05,0.035117550142598,0.018554110907068,1.23843915339943e-07,3.06361518647535e-08,1.41944841528481e-06,2.34369363417914e-06,0.004705027223931,0.003555808589798,1.43305382911869e-08,2.54817769822561e-09
10.0,7.25018727526933e-06,1.7319732773881e-05,0.035228489005157,0.019063048292854,1.23961331228686e-07,3.08486668118581e-08,1.46610242775577e-06,2.5450647600025e-06,0.004594088361372,0.003046871204012,1.42131224024434e-08,2.33566275112101e-09
11.0,7.37570692249173e-06,1.79481114867801e-05,0.035612338018891,0.019452731423722,1.24298841060462e-07,3.11458321306189e-08,1.34058278053337e-06,1.91668604710334e-06,0.004210239347638,0.002657188073144,1.38756125706674e-08,2.0384974323603e-09
12.0,7.40593857575856e-06,1.83152102416725e-05,0.035937112571965,0.019671248579988,1.27435179114899e-07,3.17114779641149e-08,1.31035112726655e-06,1.54958729221097e-06,0.003885464794564,0.002438670916879,1.07392745162303e-08,1.47285159886424e-09
13.0,7.4519793858023e-06,1.85879080120038e-05,0.036106171738173,0.019953597726607,1.25900020555891e-07,3.18135016340846e-08,1.2643103172228e-06,1.27688952187969e-06,0.003716405628356,0.002156321770259,1.22744330752391e-08,1.37082792889457e-09
14.0,7.68950275720544e-06,1.86631986631625e-05,0.036444827177171,0.019984525815683,1.29139798851103e-07,3.16004860471187e-08,1.02678694581967e-06,1.20159887072093e-06,0.003377750189358,0.002125393681183,9.03465478002705e-09,1.58384351586042e-09
15.0,7.84224032526982e-06,1.8732785130385e-05,0.036037923492709,0.020293097720218,1.31359582421713e-07,3.17074569818408e-08,8.74049377755288e-07,1.13201240349849e-06,0.003784653873821,0.001816821776648,6.81487120941699e-09,1.47687258113835e-09
16.0,7.8657748924858e-06,1.91413162822988e-05,0.036734655845382,0.020434445605271,1.33629007890913e-07,3.17939561676039e-08,8.50514810539308e-07,7.23481251584634e-07,0.003087921521147,0.001675473891595,4.54544574021655e-09,1.39037339537523e-09
17.0,7.95674331408807e-06,1.89377057872484e-05,0.037135008699188,0.020550587713162,1.34097641171038e-07,3.20161455646213e-08,7.59546388937032e-07,9.27091746635079e-07,0.002687568667341,0.001559331783704,4.07681246009212e-09,1.16818399835788e-09
18.0,8.01750071713239e-06,1.91302533538446e-05,0.037080301440676,0.020864760950466,1.34553040841546e-07,3.21104640464526e-08,6.98788985892711e-07,7.34544180038904e-07,0.002742275925853,0.0012451585464,3.62141278958346e-09,1.07386551652653e-09
19.0,7.9789578770778e-06,1.91073720901342e-05,0.037216812104821,0.021054260375547,1.3442161629439e-07,3.20407916850628e-08,7.37331825947304e-07,7.57425443749257e-07,0.002605765261708,0.00105565912132,3.75283733674008e-09,1.14353787791639e-09
20.0,7.96376934682914e-06,1.89773591360691e-05,0.037425316075584,0.021085383272069,1.35557176214643e-07,3.19461223752581e-08,7.52520356195963e-07,8.87438397814399e-07,0.002397261290945,0.001024536224797,2.61727741648631e-09,1.23820718772105e-09
21.0,8.10271936666642e-06,1.89748155215729e-05,0.037699165126453,0.020966968229346,1.35513598943791e-07,3.19467688458202e-08,6.13570336358689e-07,8.89982012310547e-07,0.002123412240076,0.00114295126752,2.66085468733886e-09,1.23756071715896e-09
22.0,8.11582139114058e-06,1.89468033542316e-05,0.03795928387589,0.021349820224018,1.35837000841295e-07,3.20300145004622e-08,6.00468311884526e-07,9.17994179651853e-07,0.001863293490639,0.000760099272849,2.33745278983448e-09,1.15431506251697e-09
23.0,8.16864247262057e-06,1.88622363369786e-05,0.0378330933371,0.021087432045913,1.35873676641862e-07,3.2344945059379e-08,5.47647230404537e-07,1.00256119690486e-06,0.001989484029429,0.001022487450953,2.30077698926746e-09,8.39384503600191e-10
24.0,8.22027698758484e-06,1.88427587453788e-05,0.037906150113274,0.021309337099906,1.35864294616156e-07,3.23711427975434e-08,4.96012715440261e-07,1.02203878850472e-06,0.001916427253255,0.000800582396961,2.31015901497384e-09,8.13186765435711e-10
25.0,8.23778023018889e-06,1.89624995634232e-05,0.038295229838164,0.021487021045388,1.36051693383754e-07,3.24240620329109e-08,4.78509472836217e-07,9.02297970460266e-07,0.001527347528366,0.000622898451479,2.12276024737566e-09,7.60267530068279e-10
26.0,8.26207774765915e-06,1.89482768302569e-05,0.038134002541264,0.021474662220163,1.35736636288218e-07,3.2421967739695e-08,4.54211955365961e-07,9.16520703626595e-07,0.001688574825265,0.000635257276703,2.43781734291209e-09,7.62361823284178e-10
27.0,8.256765414308e-06,1.90210681322003e-05,0.038452868066333,0.021581723037614,1.36699434569979e-07,3.28634807570462e-08,4.59524288717099e-07,8.43729401683128e-07,0.001369709300196,0.000528196459252,1.47501906115032e-09,3.20848805932941e-10
28.0,8.25124006691823e-06,1.9199276239817e-05,0.038270629354256,0.021637552104415,1.37215628082089e-07,3.27352285844552e-08,4.65049636106875e-07,6.65521294066458e-07,0.001551948012273,0.000472367392452,9.58825549041121e-10,4.49100978523978e-10
29.0,8.25518603308988e-06,1.92140020991647e-05,0.038153685822062,0.021552660860051,1.36578611433122e-07,3.25408850703518e-08,4.61103669935222e-07,6.50795434718796e-07,0.001668891544467,0.000557258636815,1.59584219800731e-09,6.43444492627345e-10
30.0,8.19894240075554e-06,1.93387917138289e-05,0.038329013083999,0.021602659186792,1.38332267135999e-07,3.24573275934426e-08,5.17347302269565e-07,5.2600582005455e-07,0.00149356428253,0.000507260310074,-1.57813504869122e-10,7.2700196953657e-10
31.0,8.22428215491737e-06,1.94057108197179e-05,0.038365757573851,0.021815561512518,1.39223629732553e-07,3.24958752335815e-08,4.9200754810774e-07,4.59086714165566e-07,0.001456819792678,0.000294357984348,-1.04917610142293e-09,6.88454329397639e-10
32.0,8.36457715416444e-06,1.96611871601313e-05,0.038388837999945,0.022090355954621,1.39494312597748e-07,3.23866034012085e-08,3.51712548860663e-07,2.03610373752166e-07,0.001433739366584,1.95635422456687e-05,-1.3198589666186e-09,7.97726161770657e-10
33.0,8.41966079784589e-06,1.96577681645487e-05,0.03844859717131,0.022150262969127,1.39061554951264e-07,3.24883635161812e-08,2.96628905179219e-07,2.07029369334733e-07,0.001373980195219,-4.03434722601979e-05,-8.87101320134034e-10,6.95966046797919e-10
34.0,8.48555009920554e-06,1.97583947111259e-05,0.038392737842312,0.022118496624103,1.39398029272476e-07,3.27065956760373e-08,2.30739603819562e-07,1.06402822757567e-07,0.001429839524217,-8.57712723703261e-06,-1.22357564134659e-09,4.77733886941868e-10
35.0,8.49326654710833e-06,1.97285045488017e-05,0.038766597517487,0.022202083419276,1.39501613063038e-07,3.26440667292362e-08,2.23023155916779e-07,1.36292985081807e-07,0.001055979849043,-9.2163922409242e-05,-1.32715943190879e-09,5.40262833742902e-10
36.0,8.48869512601191e-06,1.97980238953756e-05,0.038799592710843,0.02227018036237,1.3982715395444e-07,3.27332712022261e-08,2.2759457701319e-07,6.67736385078524e-08,0.001022984655686,-0.000160260865504,-1.65270032330987e-09,4.51058360753053e-10
37.0,8.47858167707622e-06,1.98128101357191e-05,0.03893357344598,0.022340665028013,1.39824733454993e-07,3.28231956184834e-08,2.37708025948886e-07,5.19873981643709e-08,0.000889003920549,-0.000230745531147,-1.6502798238635e-09,3.61133944495799e-10
38.0,8.55359470378327e-06,1.97555151719672e-05,0.039178788772612,0.022177149438778,1.39363597459285e-07,3.27386550765298e-08,1.62694999241833e-07,1.09282361916277e-07,0.000643788593917,-6.72299419116548e-05,-1.18914382815511e-09,4.45674486449346e-10
39.0,8.57217337376082e-06,1.97219396777171e-05,0.039185371740119,0.022160546136152,1.39611158300353e-07,3.26831566086199e-08,1.44116329264285e-07,1.42857856166406e-07,0.00063720562641,-5.06266392859382e-05,-1.43670466922345e-09,5.01172954359216e-10
40.0,8.60901377555521e-06,1.97247002812393e-05,0.039356330928207,0.022168737721912,1.39082434007143e-07,3.25749691976948e-08,1.07275927469898e-07,1.40097252644142e-07,0.000466246438322,-5.88182250451236e-05,-9.07980376013044e-10,6.09360365284326e-10
41.0,8.66748957665404e-06,1.97194144269932e-05,0.039408486805304,0.022254536180137,1.38836660699276e-07,3.24940422774075e-08,4.88001263710632e-08,1.4538310689027e-07,0.000414090561225,-0.00014461668327,-6.62207068145858e-10,6.90287285571603e-10
42.0,8.70278907650014e-06,1.98831401736472e-05,0.039483931316096,0.02220273294846,1.38641090686271e-07,3.25810575643767e-08,1.35006265249676e-08,-1.83426397637456e-08,0.000338646050433,-9.28134515933189e-05,-4.66637055141428e-10,6.03271998602445e-10
43.0,8.67728490730625e-06,1.99683940447145e-05,0.039472511968314,0.022186090793896,1.3841154275295e-07,3.26494125071096e-08,3.90047957188511e-08,-1.03596510831021e-07,0.000350065398215,-7.61712970300046e-05,-2.37089121820447e-10,5.34917055869527e-10
44.0,8.66927606653532e-06,1.98843193852621e-05,0.039525835424227,0.022152663500584,1.37747485043831e-07,3.26632546413872e-08,4.70136364897812e-08,-1.95218513785849e-08,0.000296741942302,-4.27440037176936e-05,4.26968587298603e-10,5.2107492159193e-10
45.0,8.64122658098864e-06,1.98813871400913e-05,0.039421277780101,0.022206048372946,1.38112047231262e-07,3.28030193927463e-08,7.50631220364658e-08,-1.65896062078422e-08,0.000401299586428,-9.61288760794286e-05,6.24063998677186e-11,3.81310170232872e-10
46.0,8.66723443643116e-06,1.98372638312164e-05,0.039730044439823,0.022186176120078,1.38062976251951e-07,3.2827539588002e-08,4.90552665939414e-08,2.75337026670942e-08,9.25329267057462e-05,-7.62566232118435e-05,1.11477379179173e-10,3.56789974977119e-10
47.0,8.63811629113112e-06,1.98331315903441e-05,0.039956925366599,0.022119695884263,1.37926750188272e-07,3.26613607417439e-08,7.8173411893982e-08,3.16659435394048e-08,-0.00013434800007,-9.77638739612513e-06,2.47703442857384e-10,5.22968821235209e-10
48.0,8.70697206266737e-06,1.98310673991416e-05,0.039936767508917,0.022137498745332,1.37901303912587e-07,3.29820306808751e-08,9.31764035773811e-09,3.37301347418861e-08,-0.000114190142388,-2.75792484655465e-05,2.73149718543055e-10,2.02298882104009e-10
49.0,8.7162897030251e-06,1.98647975338835e-05,0.039822577366529,0.022109919496866,1.3817445363113e-07,3.31843295629792e-08,0.0,0.0,0.0,0.0,0.0,0.0


==> results/forward_passes/dropout_p02/total_var_scores_over_t.csv <==
0.0,0.0,0.001059209237492
1.0,0.000120839318442,0.000938369919051
2.0,0.000429791155295,0.000629418082198
3.0,0.00047407750613,0.000585131731362
4.0,0.000478527721837,0.000580681515655
5.0,0.000714512119793,0.000344697117699
6.0,0.000823964329461,0.000235244908031
7.0,0.000815708542069,0.000243500695424
8.0,0.000774191931158,0.000285017306334
9.0,0.000807036807992,0.0002521724295
10.0,0.000897693435838,0.000161515801654
11.0,0.000865571492166,0.000193637745326
12.0,0.000834505678311,0.000224703559182
13.0,0.000844062645752,0.000215146591741
14.0,0.000834766641551,0.000224442595941
15.0,0.000837074240241,0.000222134997251
16.0,0.000848699919721,0.000210509317771
17.0,0.000841809889269,0.000217399348224
18.0,0.000853025905831,0.000206183331662
19.0,0.000852560223193,0.000206649014299
20.0,0.000858157855821,0.000201051381671
21.0,0.000855443340122,0.00020376589737
22.0,0.000903392253612,0.00015581698388
23.0,0.000896633474786,0.000162575762707
24.0,0.00091189100055,0.000147318236942
25.0,0.000968805702164,9.04035353280325e-05
26.0,0.000950727033759,0.000108482203733
27.0,0.000936847699205,0.000122361538288
28.0,0.000917409154224,0.000141800083268
29.0,0.000968357728888,9.08515086038573e-05
30.0,0.000968375752116,9.08334853758708e-05
31.0,0.000969498669364,8.97105681279061e-05
32.0,0.000954297872791,0.000104911364701
33.0,0.000964658812158,9.45504253339553e-05
34.0,0.000951672478322,0.000107536759171
35.0,0.000947124823414,0.000112084414078
36.0,0.000941263903792,0.0001179453337
37.0,0.000961971612362,9.72376251303753e-05
38.0,0.000956848705559,0.000102360531934
39.0,0.000941794831971,0.000117414405521
40.0,0.000926366427849,0.000132842809644
41.0,0.000934703332769,0.000124505904724
42.0,0.00092678514375,0.000132424093742
43.0,0.000917576383892,0.000141632853601
44.0,0.000920674414165,0.000138534823327
45.0,0.000987646739168,7.15624983245369e-05
46.0,0.00101073423517,4.84750023226506e-05
47.0,0.001037489006184,2.17202313087025e-05
48.0,0.001023630141023,3.55790964693713e-05
49.0,0.001059209237492,0.0


==> results/forward_passes/inference_times_over_forward_passes.csv <==
runs,,,conv dropout,conv dropout single run
1,0.1243447077,,0.1014356482,0.1014356482
2,0.1509298801,0.1278534615,0.197897439,0.0989487195
3,0.1691785073,0.1292233443,0.2972094512,0.0990698171
4,0.1908683121,0.1308998895,0.3895621586,0.0973905396
5,0.2192395687,0.1341477466,0.4953456759,0.0990691352
7,0.2600539792,0.1402051985,0.6948308396,0.0992615485
10,0.3145732379,0.1453625858,0.9979866862,0.0997986686
15,0.4131666315,0.1577067316,1.6752657831,0.1116843855
20,0.5105307508,0.1712831438,2.2033467054,0.1101673353
30,0.7460832548,0.195595969,3.3075047493,0.1102501583
40,0.9241163373,0.2122822511,4.3124083042,0.1078102076
50,1.1297161222,0.2292146707,5.1852042079,0.1037040842


==> results/kitti_gt_histograms/distance_hist.csv <==
0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0
2.0,25.0,17.0,2.0,1.0
3.0,184.0,144.0,12.0,8.0
4.0,396.0,275.0,37.0,19.0
5.0,370.0,233.0,75.0,16.0
6.0,488.0,299.0,110.0,25.0
7.0,613.0,378.0,142.0,24.0
8.0,644.0,398.0,167.0,23.0
9.0,744.0,464.0,170.0,36.0
10.0,751.0,477.0,174.0,33.0
11.0,782.0,503.0,166.0,42.0
12.0,820.0,528.0,169.0,46.0
13.0,820.0,529.0,166.0,47.0
14.0,755.0,504.0,144.0,31.0
15.0,787.0,521.0,149.0,42.0
16.0,815.0,544.0,152.0,46.0
17.0,797.0,533.0,155.0,36.0
18.0,809.0,548.0,137.0,46.0
19.0,857.0,602.0,139.0,38.0
20.0,808.0,578.0,116.0,44.0
21.0,863.0,574.0,119.0,90.0
22.0,820.0,595.0,115.0,36.0
23.0,825.0,611.0,95.0,41.0
24.0,760.0,587.0,80.0,26.0
25.0,714.0,515.0,89.0,37.0
26.0,664.0,502.0,65.0,29.0
27.0,673.0,500.0,70.0,33.0
28.0,682.0,506.0,65.0,27.0
29.0,627.0,487.0,47.0,26.0
30.0,607.0,452.0,56.0,31.0
31.0,644.0,507.0,36.0,29.0
32.0,616.0,480.0,44.0,26.0
33.0,617.0,476.0,40.0,30.0
34.0,598.0,449.0,42.0,29.0
35.0,563.0,419.0,49.0,28.0
36.0,529.0,401.0,24.0,24.0
37.0,525.0,412.0,19.0,19.0
38.0,456.0,353.0,12.0,17.0
39.0,468.0,362.0,21.0,17.0
40.0,425.0,313.0,11.0,15.0
41.0,451.0,348.0,11.0,19.0
42.0,431.0,321.0,12.0,12.0
43.0,386.0,295.0,14.0,14.0
44.0,357.0,276.0,10.0,14.0
45.0,370.0,288.0,9.0,11.0
46.0,411.0,330.0,10.0,17.0
47.0,344.0,263.0,9.0,9.0
48.0,338.0,263.0,6.0,11.0
49.0,290.0,217.0,8.0,9.0
50.0,287.0,205.0,6.0,11.0
51.0,257.0,188.0,8.0,7.0
52.0,294.0,207.0,6.0,8.0
53.0,226.0,162.0,7.0,5.0
54.0,222.0,162.0,6.0,6.0
55.0,362.0,295.0,6.0,8.0
56.0,221.0,155.0,8.0,3.0
57.0,188.0,133.0,7.0,6.0
58.0,194.0,128.0,8.0,7.0
59.0,183.0,123.0,2.0,3.0


==> results/kitti_gt_histograms/distance_to_base_angles_hist.csv <==
0.0,9105.0,7051.0,599.0,269.0
1.0,5754.0,4397.0,359.0,199.0
2.0,3152.0,2408.0,219.0,149.0
3.0,1483.0,1101.0,105.0,111.0
4.0,1196.0,819.0,123.0,76.0
5.0,1038.0,702.0,121.0,74.0
6.0,783.0,531.0,124.0,45.0
7.0,468.0,314.0,81.0,19.0
8.0,442.0,266.0,85.0,28.0
9.0,451.0,312.0,66.0,30.0
10.0,402.0,250.0,85.0,16.0
11.0,223.0,129.0,51.0,6.0
12.0,271.0,177.0,58.0,11.0
13.0,280.0,177.0,56.0,16.0
14.0,284.0,163.0,75.0,9.0
15.0,154.0,87.0,43.0,3.0
16.0,188.0,100.0,55.0,11.0
17.0,251.0,136.0,82.0,20.0
18.0,227.0,137.0,62.0,16.0
19.0,98.0,60.0,25.0,6.0
20.0,214.0,86.0,61.0,16.0
21.0,236.0,69.0,58.0,10.0
22.0,134.0,87.0,33.0,5.0
23.0,75.0,29.0,29.0,4.0
24.0,143.0,72.0,48.0,13.0
25.0,137.0,68.0,46.0,5.0
26.0,141.0,70.0,52.0,8.0
27.0,92.0,53.0,23.0,9.0
28.0,192.0,75.0,41.0,61.0
29.0,166.0,84.0,49.0,17.0
30.0,106.0,48.0,41.0,7.0
31.0,90.0,47.0,24.0,8.0
32.0,182.0,93.0,57.0,13.0
33.0,191.0,119.0,43.0,4.0
34.0,108.0,56.0,31.0,8.0
35.0,129.0,78.0,35.0,6.0
36.0,182.0,118.0,50.0,7.0
37.0,218.0,139.0,59.0,8.0
38.0,161.0,121.0,33.0,4.0
39.0,150.0,87.0,37.0,9.0
40.0,265.0,190.0,62.0,6.0
41.0,346.0,219.0,91.0,10.0
42.0,221.0,141.0,51.0,6.0
43.0,313.0,228.0,39.0,13.0
44.0,513.0,387.0,68.0,25.0
45.0,0.0,0.0,0.0,0.0
46.0,0.0,0.0,0.0,0.0
47.0,0.0,0.0,0.0,0.0
48.0,0.0,0.0,0.0,0.0


==> results/performance/best_results_test.csv <==
step,experiment,car_easy,car_moderate,car_hard,pedestrian_easy,pedestrian_moderate,pedestrian_hard,cyclist_easy,cyclist_moderate,cyclist_hard,time
300000,baseline,0.7976,0.6412,0.5648,0.1509,0.1259,0.1223,0.2806,0.1992,0.1913,0.092
185400,aleatoric_cls,0.7013,0.6242,0.552,0.1239,0.1163,0.1139,0.148,0.1034,0.1042,0.0969312167
360500,aleatoric_cls_first_and_second_stage_auf_baseline_trainiert,0.6515,0.529,0.464,0.1603,0.1298,0.1231,0.1385,0.1269,0.0987,0.096152941
391400,aleatoric_loc,0.7145,0.5517,0.5461,0.114,0.1091,0.1094,0.0846,0.0798,0.0817,0.0957084846


==> results/performance/best_results_val.csv <==
step,experiment,car_easy,car_moderate,car_hard,pedestrian_easy,pedestrian_moderate,pedestrian_hard,cyclist_easy,cyclist_moderate,cyclist_hard,time
164800,baseline,0.773746,0.661322,0.654949,0.22177,0.180241,0.176981,0.204216,0.136364,0.137931,0.096748904
350200,dropout_p02_auf_baseline_trainiert,0.724678,0.623007,0.624576,0.305853,0.252235,0.24545,0.139394,0.131313,0.12987,0.0949770987
350200,dropout_p02_auf_baseline_trainiert_ep,0.646551,0.552067,0.488773,0.318181,0.263044,0.25892,0.13438,0.127273,0.126794,0.2900977043
350200,dropout_p02_auf_baseline_trainiert_anchorwise,0.659814,0.564023,0.499392,0.314789,0.259839,0.255983,0.0988836,0.089899,0.0974611,0.1268946636
350200,dropout_p02_conv_second_stage_auf_baseline_trainiert,0.724428,0.62049,0.62073,0.225067,0.186733,0.184122,0.132431,0.101675,0.0909091,0.0994938827
350200,dropout_p02_conv_second_stage_auf_baseline_trainiert_ep,0.652837,0.560639,0.496366,0.221075,0.184603,0.182068,0.22113,0.134796,0.134897,1.4783345257
154500,aleatoric_cls,0.831214,0.654733,0.648969,0.252785,0.201723,0.20178,0.142857,0.125307,0.121901,0.0969312167
360500,aleatoric_cls_first_and_second_stage_auf_baseline_trainiert,0.709537,0.608631,0.607953,0.392117,0.322595,0.28716,0.146465,0.136416,0.1305,0.096152941
391400,aleatoric_cls_first_and_second_stage_auf_baseline_trainiert,0.812564,0.645891,0.644077,0.303413,0.26985,0.266933,0.201914,0.131965,0.132231,0.096152941
453200,aleatoric_cls_first_and_second_stage_auf_baseline_trainiert,0.804774,0.639854,0.639282,0.320417,0.265132,0.258769,0.1843,0.151157,0.128788,0.096152941
391400,aleatoric_loc,0.718736,0.612259,0.614079,0.313639,0.263452,0.259556,0.172651,0.180303,0.176215,0.0957084846
607700,aleatoric_loc,0.726233,0.628924,0.629288,0.257603,0.243349,0.241205,0.190284,0.133333,0.127764,0.0957084846
412000,aleatoric_loc_l2_unc_init,0.708621,0.620092,0.615018,0.199171,0.184533,0.182881,0.181159,0.119835,0.117133,0.0976463056
339900,aleatoric_loc_and_dropout_p02,0.530788,0.452834,0.459332,0.0115125,0.0116708,0.0117682,0.0484144,0.030303,0.030303,0.0949217927
339900,aleatoric_loc_and_dropout_p02_ep_al,0.481961,0.415432,0.417077,0.0329706,0.012987,0.012987,0.0030303,0.00309215,0.00378788,0.3456334764

